Hierarchical Classification of Research Fields in the "Web of Science" Using Deep Learning

This paper presents a hierarchical classification system that automatically categorizes a scholarly publication using its abstract into a three-tier hierarchical label set (discipline, field, subfield) in a multi-class setting. This system enables a holistic categorization of research activities in the mentioned hierarchy in terms of knowledge production through articles and impact through citations, permitting those activities to fall into multiple categories. The classification system distinguishes 44 disciplines, 718 fields and 1,485 subfields among 160 million abstract snippets in Microsoft Academic Graph (version 2018-05-17). We used batch training in a modularized and distributed fashion to address and allow for interdisciplinary and interfield classifications in single-label and multi-label settings. In total, we have conducted 3,140 experiments in all considered models (Convolutional Neural Networks, Recurrent Neural Networks, Transformers). The classification accuracy is > 90% in 77.13% and 78.19% of the single-label and multi-label classifications, respectively. We examine the advantages of our classification by its ability to better align research texts and output with disciplines, to adequately classify them in an automated way, and to capture the degree of interdisciplinarity. The proposed system (a set of pre-trained models) can serve as a backbone to an interactive system for indexing scientific publications in the future.

==> results/keyword-results.csv <==
model-name,type,acc,precision,recall,train-size,n-class
model,cnn,0.9999,1.0,0.9999,18196479,3
model,dnn,0.9999,1.0,0.9999,18196479,3
model,rnn,1.0,1.0,0.9999,18196479,3
model-0,cnn,0.9981,0.9986,0.9976,7003929,13
model-0,dnn,0.9953,0.9959,0.9946,7003929,13
model-0,rnn,0.9978,0.9985,0.9953,7003929,13
model-0-0,cnn,1.0,1.0,1.0,2020,1
model-0-0,dnn,1.0,1.0,1.0,2020,1
model-0-0,rnn,1.0,1.0,1.0,2020,1
model-0-1,cnn,0.992,1.0,0.9761,127749,10
model-0-1,dnn,0.9843,0.9981,0.9714,127749,10
model-0-1,rnn,0.9907,1.0,0.9449,127749,10
model-0-10,cnn,0.999,1.0,0.9972,737226,4
model-0-10,dnn,0.9971,0.9993,0.995,737226,4
model-0-10,rnn,0.9978,1.0,0.994,737226,4
model-0-11,cnn,0.9998,1.0,0.9993,4637830,10
model-0-11,dnn,0.9994,0.9999,0.999,4637830,10
model-0-11,rnn,0.9997,1.0,0.9984,4637830,10
model-0-12,cnn,0.9839,1.0,0.9639,63046,3
model-0-12,dnn,0.9723,0.9868,0.9547,63046,3
model-0-12,rnn,0.9766,0.9959,0.9553,63046,3
model-0-2,cnn,1.0,1.0,0.9932,169849,3
model-0-2,dnn,0.9965,0.9981,0.9946,169849,3
model-0-2,rnn,0.9972,1.0,0.9916,169849,3
model-0-3,cnn,0.6758,0.7208,0.6002,35578,8
model-0-3,dnn,0.5124,0.5416,0.3818,35578,8
model-0-3,rnn,0.7881,0.9069,0.5914,35578,8
model-0-4,cnn,1.0,1.0,0.9923,149925,3
model-0-4,dnn,0.996,0.9981,0.9937,149925,3
model-0-4,rnn,0.9983,1.0,0.9922,149925,3
model-0-5,cnn,0.9962,1.0,0.9921,269656,8
model-0-5,dnn,0.9958,0.9993,0.9922,269656,8
model-0-5,rnn,0.9956,1.0,0.9801,269656,8
model-0-6,cnn,0.9978,1.0,0.9934,468786,6
model-0-6,dnn,0.9957,0.9993,0.9921,468786,6
model-0-6,rnn,0.9984,1.0,0.9906,468786,6
model-0-7,cnn,0.9987,1.0,0.9912,240095,5
model-0-7,dnn,0.9951,0.9988,0.9909,240095,5
model-0-7,rnn,0.9978,1.0,0.9871,240095,5
model-0-8,cnn,0.9767,1.0,0.9442,36906,6
model-0-8,dnn,0.9411,0.987,0.8992,36906,6
model-0-8,rnn,0.9821,1.0,0.9133,36906,6
model-0-9,cnn,0.9844,1.0,0.9531,65263,6
model-0-9,dnn,0.9807,0.9965,0.9627,65263,6
model-0-9,rnn,0.9879,1.0,0.9428,65263,6
model-1,cnn,0.9952,0.9959,0.9946,5063794,15
model-1,dnn,0.9904,0.992,0.9892,5063794,15
model-1,rnn,0.9957,0.9973,0.9938,5063794,15
model-1-0,cnn,0.9499,0.9499,0.9499,5864,2
model-1-0,dnn,0.8906,0.8906,0.8906,5864,2
model-1-0,rnn,0.9019,0.9019,0.9019,5864,2
model-1-1,cnn,0.998,1.0,0.9918,249145,4
model-1-1,dnn,0.9917,0.9981,0.9853,249145,4
model-1-1,rnn,0.9938,1.0,0.9828,249145,4
model-1-10,cnn,0.9871,0.9897,0.9847,1014588,5
model-1-10,dnn,0.9755,0.9777,0.9729,1014588,5
model-1-10,rnn,0.98,0.9858,0.9671,1014588,5
model-1-11,cnn,0.936,0.936,0.936,11476,2
model-1-11,dnn,0.9418,0.9418,0.9418,11476,2
model-1-11,rnn,0.9731,0.9731,0.9731,11476,2
model-1-12,cnn,1.0,1.0,0.9943,324610,3
model-1-12,dnn,0.9982,0.9993,0.9969,324610,3
model-1-12,rnn,0.9985,1.0,0.9942,324610,3
model-1-13,cnn,0.9992,1.0,0.9977,1326002,4
model-1-13,dnn,0.9991,0.9996,0.9985,1326002,4
model-1-13,rnn,0.9993,1.0,0.9979,1326002,4
model-1-14,cnn,1.0,1.0,1.0,15670,1
model-1-14,dnn,1.0,1.0,1.0,15670,1
model-1-14,rnn,1.0,1.0,1.0,15670,1
model-1-2,cnn,1.0,1.0,1.0,241410,1
model-1-2,dnn,1.0,1.0,1.0,241410,1
model-1-2,rnn,1.0,1.0,1.0,241410,1
model-1-3,cnn,0.8366,0.8724,0.7687,38083,4
model-1-3,dnn,0.642,0.6811,0.5223,38083,4
model-1-3,rnn,0.8005,0.8662,0.7097,38083,4
model-1-4,cnn,0.9929,1.0,0.9786,142776,4
model-1-4,dnn,0.9916,0.9974,0.9851,142776,4
model-1-4,rnn,0.9944,1.0,0.9802,142776,4
model-1-5,cnn,0.9989,1.0,0.9977,944150,4
model-1-5,dnn,0.9987,0.9996,0.9976,944150,4
model-1-5,rnn,0.9993,1.0,0.9975,944150,4
model-1-6,cnn,0.9909,1.0,0.9802,107175,5
model-1-6,dnn,0.9804,0.997,0.964,107175,5
model-1-6,rnn,0.9911,1.0,0.9632,107175,5
model-1-7,cnn,0.9967,0.9967,0.9967,87520,2
model-1-7,dnn,0.9921,0.9921,0.9921,87520,2
model-1-7,rnn,0.9921,0.9921,0.9921,87520,2
model-1-8,cnn,0.9861,1.0,0.972,73670,3
model-1-8,dnn,0.9804,0.9908,0.9677,73670,3
model-1-8,rnn,0.9825,0.9993,0.9651,73670,3
model-1-9,cnn,0.9979,1.0,0.9948,481655,3
model-1-9,dnn,0.9969,0.9985,0.9952,481655,3
model-1-9,rnn,0.9986,1.0,0.9961,481655,3
model-2,cnn,0.9998,1.0,0.9994,6128756,55
model-2,dnn,0.9997,1.0,0.9995,6128756,55
model-2,rnn,0.9997,1.0,0.9969,6128756,55
model-2-0,cnn,1.0,1.0,1.0,150099,1
model-2-0,dnn,1.0,1.0,1.0,150099,1
model-2-0,rnn,1.0,1.0,1.0,150099,1
model-2-1,cnn,0.8765,1.0,0.6799,8067,5
model-2-1,dnn,0.8346,0.9605,0.6825,8067,5
model-2-1,rnn,0.8571,1.0,0.4601,8067,5
model-2-10,cnn,0.9948,0.9948,0.9948,168,2
model-2-10,dnn,0.8177,0.8177,0.8177,168,2
model-2-10,rnn,0.6562,0.6562,0.6562,168,2
model-2-11,cnn,0.7578,0.7578,0.7578,2126,2
model-2-11,dnn,0.6354,0.6354,0.6354,2126,2
model-2-11,rnn,0.5788,0.5788,0.5788,2126,2
model-2-12,cnn,0.6771,0.6771,0.6771,306,2
model-2-12,dnn,0.75,0.75,0.75,306,2
model-2-12,rnn,0.9844,0.9844,0.9844,306,2
model-2-13,cnn,0.6667,0.6667,0.6667,41,2
model-2-13,dnn,0.7917,0.7917,0.7917,41,2
model-2-13,rnn,0.9792,0.9792,0.9792,41,2
model-2-14,cnn,0.9999,1.0,0.7779,8824,7
model-2-14,dnn,0.654,0.9262,0.4154,8824,7
model-2-14,rnn,0.9264,1.0,0.5259,8824,7
model-2-15,cnn,0.9883,0.9883,0.9883,704,2
model-2-15,dnn,0.7982,0.7982,0.7982,704,2
model-2-15,rnn,0.6615,0.6615,0.6615,704,2
model-2-16,cnn,0.9857,1.0,0.9576,71033,9
model-2-16,dnn,0.9817,0.997,0.9654,71033,9
model-2-16,rnn,0.9844,1.0,0.9079,71033,9
model-2-17,cnn,0.6807,0.6807,0.6807,1695,2
model-2-17,dnn,0.6895,0.6895,0.6895,1695,2
model-2-17,rnn,0.8735,0.8735,0.8735,1695,2
model-2-18,cnn,0.98,1.0,0.9574,50336,6
model-2-18,dnn,0.9775,0.9944,0.9575,50336,6
model-2-18,rnn,0.9753,1.0,0.8898,50336,6
model-2-19,cnn,1.0,1.0,1.0,88,1
model-2-19,dnn,1.0,1.0,1.0,88,1
model-2-19,rnn,1.0,1.0,1.0,88,1
model-2-2,cnn,0.5903,0.6081,0.4076,7775,5
model-2-2,dnn,0.5005,0.5705,0.2748,7775,5
model-2-2,rnn,0.6667,0.8432,0.1819,7775,5
model-2-20,cnn,0.9338,1.0,0.7976,9786,6
model-2-20,dnn,0.8346,0.9619,0.6993,9786,6
model-2-20,rnn,0.9278,1.0,0.6266,9786,6
model-2-21,cnn,1.0,1.0,1.0,2968,1
model-2-21,dnn,1.0,1.0,1.0,2968,1
model-2-21,rnn,1.0,1.0,1.0,2968,1
model-2-22,cnn,0.9839,1.0,0.9519,63114,12
model-2-22,dnn,0.9594,0.9952,0.9326,63114,12
model-2-22,rnn,0.9657,1.0,0.8572,63114,12
model-2-23,cnn,0.9956,1.0,0.9852,237066,6
model-2-23,dnn,0.9872,0.9983,0.9776,237066,6
model-2-23,rnn,0.9939,1.0,0.9751,237066,6
model-2-24,cnn,1.0,1.0,1.0,1369,1
model-2-24,dnn,1.0,1.0,1.0,1369,1
model-2-24,rnn,1.0,1.0,1.0,1369,1
model-2-25,cnn,1.0,1.0,1.0,282,1
model-2-25,dnn,1.0,1.0,1.0,282,1
model-2-25,rnn,1.0,1.0,1.0,282,1
model-2-26,cnn,0.5469,0.5469,0.5469,1943,2
model-2-26,dnn,0.6431,0.6431,0.6431,1943,2
model-2-26,rnn,0.855,0.855,0.855,1943,2
model-2-27,cnn,0.7502,1.0,0.3367,4000,6
model-2-27,dnn,0.7466,0.9203,0.5105,4000,6
model-2-27,rnn,0.5925,0.0,0.0,4000,6
model-2-28,cnn,0.9632,1.0,0.8792,17275,6
model-2-28,dnn,0.8998,0.9779,0.8201,17275,6
model-2-28,rnn,0.9477,1.0,0.7623,17275,6
model-2-29,cnn,1.0,1.0,1.0,1610,1
model-2-29,dnn,1.0,1.0,1.0,1610,1
model-2-29,rnn,1.0,1.0,1.0,1610,1
model-2-3,cnn,0.8335,1.0,0.6439,5489,4
model-2-3,dnn,0.8018,0.9253,0.6471,5489,4
model-2-3,rnn,0.8879,1.0,0.6032,5489,4
model-2-30,cnn,0.9974,0.9974,0.9974,316,2
model-2-30,dnn,0.7734,0.7734,0.7734,316,2
model-2-30,rnn,0.6953,0.6953,0.6953,316,2
model-2-31,cnn,1.0,1.0,1.0,596,1
model-2-31,dnn,1.0,1.0,1.0,596,1
model-2-31,rnn,1.0,1.0,1.0,596,1
model-2-32,cnn,0.3052,0.0,0.0,1657,4
model-2-32,dnn,0.3687,0.3913,0.123,1657,4
model-2-32,rnn,0.5801,1.0,0.0005,1657,4
model-2-33,cnn,1.0,1.0,0.8559,13481,7
model-2-33,dnn,0.7782,0.9684,0.6198,13481,7
model-2-33,rnn,0.9565,1.0,0.6622,13481,7
model-2-34,cnn,0.1963,0.0,0.0,2589,6
model-2-34,dnn,0.2158,0.2007,0.0189,2589,6
model-2-34,rnn,0.2904,0.0,0.0,2589,6
model-2-35,cnn,0.778,0.8408,0.6539,15794,5
model-2-35,dnn,0.6907,0.7604,0.5558,15794,5
model-2-35,rnn,0.7379,0.8919,0.4955,15794,5
model-2-36,cnn,0.8,1.0,0.5539,5020,3
model-2-36,dnn,0.6689,0.7533,0.4789,5020,3
model-2-36,rnn,0.8729,0.9986,0.6764,5020,3
model-2-37,cnn,0.9524,1.0,0.9033,20550,4
model-2-37,dnn,0.9404,0.98,0.8949,20550,4
model-2-37,rnn,0.9682,1.0,0.8881,20550,4
model-2-38,cnn,0.9842,1.0,0.9603,63528,9
model-2-38,dnn,0.9594,0.996,0.9289,63528,9
model-2-38,rnn,0.9832,1.0,0.914,63528,9
model-2-39,cnn,0.9892,1.0,0.9675,94692,9
model-2-39,dnn,0.9828,0.9969,0.9686,94692,9
model-2-39,rnn,0.9799,1.0,0.9166,94692,9
model-2-4,cnn,0.6777,0.6777,0.6777,1165,2
model-2-4,dnn,0.5866,0.5866,0.5866,1165,2
model-2-4,rnn,0.571,0.571,0.571,1165,2
model-2-40,cnn,0.999,1.0,0.9972,1063464,7
model-2-40,dnn,0.9987,0.9998,0.9975,1063464,7
model-2-40,rnn,0.9981,1.0,0.994,1063464,7
model-2-41,cnn,0.9737,1.0,0.9113,37916,7
model-2-41,dnn,0.9493,0.9926,0.9038,37916,7
model-2-41,rnn,0.9639,1.0,0.86,37916,7
model-2-42,cnn,0.9996,1.0,0.9915,241881,8
model-2-42,dnn,0.9904,0.9986,0.9832,241881,8
model-2-42,rnn,0.9933,1.0,0.9694,241881,8
model-2-43,cnn,0.992,1.0,0.9761,127093,7
model-2-43,dnn,0.9857,0.9976,0.9739,127093,7
model-2-43,rnn,0.9893,1.0,0.9498,127093,7
model-2-44,cnn,0.994,0.994,0.994,45689,2
model-2-44,dnn,0.9846,0.9846,0.9846,45689,2
model-2-44,rnn,0.9903,0.9903,0.9903,45689,2
model-2-45,cnn,1.0,1.0,1.0,64984,1
model-2-45,dnn,1.0,1.0,1.0,64984,1
model-2-45,rnn,1.0,1.0,1.0,64984,1
model-2-46,cnn,0.9964,1.0,0.9888,286418,6
model-2-46,dnn,0.989,0.9985,0.9814,286418,6
model-2-46,rnn,0.9948,1.0,0.9807,286418,6
model-2-47,cnn,0.9875,1.0,0.9749,81713,3
model-2-47,dnn,0.9814,0.9894,0.9725,81713,3
model-2-47,rnn,0.9942,1.0,0.9821,81713,3
model-2-48,cnn,0.9808,1.0,0.9423,52243,4
model-2-48,dnn,0.9768,0.9917,0.9607,52243,4
model-2-48,rnn,0.9893,1.0,0.9574,52243,4
model-2-49,cnn,0.9786,0.9786,0.9786,44772,2
model-2-49,dnn,0.9833,0.9833,0.9833,44772,2
model-2-49,rnn,0.9967,0.9967,0.9967,44772,2
model-2-5,cnn,0.9879,1.0,0.9621,76764,13
model-2-5,dnn,0.9659,0.9974,0.9415,76764,13
model-2-5,rnn,0.979,1.0,0.8819,76764,13
model-2-50,cnn,0.9955,1.0,0.9864,225257,6
model-2-50,dnn,0.9911,0.9986,0.9835,225257,6
model-2-50,rnn,0.9941,1.0,0.973,225257,6
model-2-51,cnn,0.9983,0.9983,0.9983,469860,2
model-2-51,dnn,0.9985,0.9985,0.9985,469860,2
model-2-51,rnn,0.9996,0.9996,0.9996,469860,2
model-2-52,cnn,0.9969,0.9969,0.9969,271998,2
model-2-52,dnn,0.9974,0.9974,0.9974,271998,2
model-2-52,rnn,0.9995,0.9995,0.9995,271998,2
model-2-53,cnn,0.9959,0.9959,0.9959,21514,2
model-2-53,dnn,0.9688,0.9688,0.9688,21514,2
model-2-53,rnn,0.9462,0.9462,0.9462,21514,2
model-2-54,cnn,0.9995,1.0,0.9984,1997879,10
model-2-54,dnn,0.9991,0.9999,0.9984,1997879,10
model-2-54,rnn,0.9992,1.0,0.9955,1997879,10
model-2-6,cnn,0.6549,0.8389,0.2611,1066,5
model-2-6,dnn,0.4525,0.6017,0.1348,1066,5
model-2-6,rnn,0.6758,0.848,0.138,1066,5
model-2-7,cnn,0.9927,1.0,0.9765,140114,8
model-2-7,dnn,0.9873,0.9969,0.9785,140114,8
model-2-7,rnn,0.9907,1.0,0.958,140114,8
model-2-8,cnn,0.4922,0.5197,0.2546,12419,12
model-2-8,dnn,0.3936,0.4794,0.165,12419,12
model-2-8,rnn,0.4718,0.7049,0.0032,12419,12
model-2-9,cnn,1.0,1.0,1.0,160,1
model-2-9,dnn,1.0,1.0,1.0,160,1
model-2-9,rnn,1.0,1.0,1.0,160,1


==> results/multi_label_clean_modelnotempty_export_v2_fixed.csv <==
model-name,type,acc,precision,recall,train-size,n-class
-,multilabel_cnn,0.6812,0.8969,0.5075,314521680,44
-,multilabel_rnn,0.2287,0.7166,0.0482,314521680,44
0,multilabel_cnn,0.9025,0.9596,0.9089,16961218,13
0,multilabel_rnn,0.8426,0.8989,0.7803,16961218,13
0-0,multilabel_cnn,0.8008,0.8647,0.7520,611368,5
0-0,multilabel_rnn,0.6782,0.7334,0.5875,611368,5
0-1,multilabel_cnn,0.5966,0.7750,0.4515,382439,10
0-1,multilabel_rnn,0.4663,0.6700,0.2612,382439,10
0-2,multilabel_cnn,1.0000,1.0000,0.9455,6591,1
0-2,multilabel_rnn,1.0000,1.0000,0.8630,6591,1
0-3,multilabel_cnn,0.8586,0.8672,0.8492,197077,3
0-3,multilabel_rnn,0.7912,0.8009,0.7762,197077,3
0-4,multilabel_cnn,0.9651,0.9775,0.9690,13924480,10
0-4,multilabel_rnn,0.8908,0.9162,0.8654,13924480,10
0-5,multilabel_cnn,0.9140,0.9221,0.9157,516492,3
0-5,multilabel_rnn,0.8497,0.8576,0.8404,516492,3
0-6,multilabel_cnn,0.5795,0.7442,0.4078,188065,6
0-6,multilabel_rnn,0.4572,0.5987,0.1659,188065,6
0-7,multilabel_cnn,0.7571,0.8913,0.8060,1063565,6
0-7,multilabel_rnn,0.6051,0.7234,0.6218,1063565,6
0-8,multilabel_cnn,0.8943,0.9226,0.8719,789120,8
0-8,multilabel_rnn,0.8016,0.8362,0.7685,789120,8
0-9,multilabel_cnn,0.3510,0.4014,0.0766,103184,8
0-9,multilabel_rnn,0.3276,0.1627,0.0299,103184,8
0-10,multilabel_cnn,0.7127,0.9368,0.9083,1289953,4
0-10,multilabel_rnn,0.6180,0.8191,0.7864,1289953,4
0-11,multilabel_cnn,0.6278,0.6558,0.5159,103099,6
0-11,multilabel_rnn,0.6141,0.5949,0.6024,103099,6
0-12,multilabel_cnn,0.8186,0.8702,0.7791,448631,3
0-12,multilabel_rnn,0.6781,0.7297,0.6124,448631,3
1,multilabel_cnn,0.8166,0.9131,0.7811,2366275,15
1,multilabel_rnn,0.6161,0.7874,0.4735,2366275,15
1-0,multilabel_cnn,0.8631,0.8105,0.8777,22149,4
1-0,multilabel_rnn,0.8288,0.6888,0.9073,22149,4
1-1,multilabel_cnn,0.9895,0.9980,0.9646,3465,2
1-1,multilabel_rnn,0.5513,0.5498,0.6294,3465,2
1-2,multilabel_cnn,1.0000,1.0000,0.9438,8291,1
1-2,multilabel_rnn,1.0000,1.0000,0.8711,8291,1
1-3,multilabel_cnn,0.6828,0.7033,0.6769,37657,3
1-3,multilabel_rnn,0.6665,0.6935,0.6592,37657,3
1-4,multilabel_cnn,0.9788,0.9785,0.9800,611605,4
1-4,multilabel_rnn,0.9588,0.9529,0.9598,611605,4
1-5,multilabel_cnn,0.5674,0.6312,0.4218,62607,5
1-5,multilabel_rnn,0.5072,0.6514,0.2448,62607,5
1-6,multilabel_cnn,0.5527,0.5338,0.4284,6876,2
1-6,multilabel_rnn,0.5498,0.5388,0.5837,6876,2
1-7,multilabel_cnn,0.9802,0.9715,0.9860,141386,4
1-7,multilabel_rnn,0.9822,0.9513,0.9829,141386,4
1-8,multilabel_cnn,0.9790,0.9857,0.9862,500131,4
1-8,multilabel_rnn,0.9740,0.9734,0.9749,500131,4
1-9,multilabel_cnn,1.0000,1.0000,0.9977,144120,1
1-9,multilabel_rnn,1.0000,1.0000,0.9931,144120,1
1-10,multilabel_cnn,0.9061,0.9222,0.8891,275025,3
1-10,multilabel_rnn,0.8755,0.8883,0.8571,275025,3
1-11,multilabel_cnn,0.8736,0.8696,0.8742,52365,2
1-11,multilabel_rnn,0.8806,0.8794,0.8810,52365,2
1-12,multilabel_cnn,0.8864,0.8969,0.8826,192233,3
1-12,multilabel_rnn,0.8553,0.8599,0.8528,192233,3
1-13,multilabel_cnn,0.8880,0.8943,0.8775,465058,5
1-13,multilabel_rnn,0.8411,0.8409,0.8340,465058,5
1-14,multilabel_cnn,0.8849,0.8766,0.8908,82122,4
1-14,multilabel_rnn,0.8668,0.8259,0.8672,82122,4
2,multilabel_cnn,0.4903,0.9112,0.9073,9341491,6
2,multilabel_rnn,0.3923,0.7784,0.8331,9341491,6
2-0,multilabel_cnn,0.8277,0.9106,0.7959,4072067,13
2-0,multilabel_rnn,0.7457,0.8280,0.5876,4072067,13
2-1,multilabel_cnn,0.4060,0.9596,0.9595,3837698,6
2-1,multilabel_rnn,0.2696,0.8817,0.8990,3837698,6
2-2,multilabel_cnn,0.9463,0.9763,0.9658,3150212,4
2-2,multilabel_rnn,0.8872,0.9189,0.8716,3150212,4
2-3,multilabel_cnn,0.7839,0.9452,0.9073,6992694,15
2-3,multilabel_rnn,0.7832,0.8410,0.7340,6992694,15
2-4,multilabel_cnn,0.8817,0.9749,0.9648,3969089,3
2-4,multilabel_rnn,0.8115,0.9116,0.8753,3969089,3
2-5,multilabel_cnn,0.4169,0.9181,0.8753,5370950,8
2-5,multilabel_rnn,0.3187,0.8026,0.7406,5370950,8
3,multilabel_cnn,0.8348,0.9242,0.8446,7897103,55
3,multilabel_rnn,0.6461,0.7858,0.5695,7897103,55
3-0,multilabel_cnn,0.5193,0.4997,0.4266,57665,7
3-0,multilabel_rnn,0.5125,0.4746,0.4334,57665,7
3-1,multilabel_cnn,0.9606,0.9648,0.9382,230268,6
3-1,multilabel_rnn,0.9340,0.9113,0.9213,230268,6
3-2,multilabel_cnn,0.7683,0.7703,0.7663,46030,2
3-2,multilabel_rnn,0.7726,0.7732,0.7690,46030,2
3-3,multilabel_cnn,1.0000,1.0000,0.9827,26104,1
3-3,multilabel_rnn,1.0000,1.0000,0.9648,26104,1
3-4,multilabel_cnn,1.0000,1.0000,0.9804,21054,1
3-4,multilabel_rnn,1.0000,1.0000,0.9590,21054,1
3-5,multilabel_cnn,0.6357,0.6345,0.6490,60988,3
3-5,multilabel_rnn,0.5810,0.5883,0.5715,60988,3
3-6,multilabel_cnn,0.7564,0.7386,0.7298,38274,6
3-6,multilabel_rnn,0.7519,0.6865,0.7567,38274,6
3-7,multilabel_cnn,0.4092,0.4512,0.1670,33412,5
3-7,multilabel_rnn,0.3770,0.2918,0.0535,33412,5
3-8,multilabel_cnn,1.0000,1.0000,0.8542,90,1
3-8,multilabel_rnn,1.0000,1.0000,0.7292,90,1
3-9,multilabel_cnn,0.5278,0.5393,0.3536,25376,3
3-9,multilabel_rnn,0.5260,0.5741,0.3976,25376,3
3-10,multilabel_cnn,0.5685,0.5904,0.5633,18534,2
3-10,multilabel_rnn,0.6028,0.6108,0.6203,18534,2
3-11,multilabel_cnn,0.7704,0.7661,0.7774,63428,3
3-11,multilabel_rnn,0.7637,0.7639,0.7481,63428,3
3-12,multilabel_cnn,0.6965,0.6968,0.6957,22240,3
3-12,multilabel_rnn,0.6724,0.6720,0.6327,22240,3
3-13,multilabel_cnn,1.0000,1.0000,0.9269,6008,1
3-13,multilabel_rnn,1.0000,1.0000,0.8530,6008,1
3-14,multilabel_cnn,0.7347,0.7937,0.6403,295949,18
3-14,multilabel_rnn,0.6427,0.6260,0.6147,295949,18
3-15,multilabel_cnn,0.6542,0.6726,0.6186,49886,3
3-15,multilabel_rnn,0.6455,0.6521,0.6522,49886,3
3-16,multilabel_cnn,0.4898,0.5287,0.3106,32848,4
3-16,multilabel_rnn,0.4620,0.4415,0.3835,32848,4
3-17,multilabel_cnn,0.8633,0.8607,0.8451,721,2
3-17,multilabel_rnn,0.4440,0.4754,0.5664,721,2
3-18,multilabel_cnn,0.8820,0.9119,0.8450,554636,8
3-18,multilabel_rnn,0.7890,0.8344,0.7409,554636,8
3-19,multilabel_cnn,0.5017,0.4954,0.5376,3878,2
3-19,multilabel_rnn,0.6055,0.6145,0.6323,3878,2
3-20,multilabel_cnn,1.0000,1.0000,0.9531,11193,1
3-20,multilabel_rnn,1.0000,1.0000,0.9152,11193,1
3-21,multilabel_cnn,0.2960,0.2101,0.0974,21660,7
3-21,multilabel_rnn,0.2318,0.1184,0.0568,21660,7
3-22,multilabel_cnn,1.0000,1.0000,0.9292,6084,1
3-22,multilabel_rnn,1.0000,1.0000,0.8494,6084,1
3-23,multilabel_cnn,1.0000,1.0000,0.9844,30818,1
3-23,multilabel_rnn,1.0000,1.0000,0.9719,30818,1
3-24,multilabel_cnn,0.9993,0.9993,0.9993,1362966,2
3-24,multilabel_rnn,0.9999,0.9998,1.0000,1362966,2
3-25,multilabel_cnn,0.7774,0.7858,0.7590,62564,2
3-25,multilabel_rnn,0.7314,0.7258,0.7426,62564,2
3-26,multilabel_cnn,0.7705,0.7739,0.7493,3812,2
3-26,multilabel_rnn,0.5273,0.5294,0.6202,3812,2
3-27,multilabel_cnn,0.4315,0.4276,0.2490,16234,4
3-27,multilabel_rnn,0.4030,0.3657,0.4145,16234,4
3-28,multilabel_cnn,1.0000,1.0000,0.8444,1418,1
3-28,multilabel_rnn,1.0000,1.0000,0.7025,1418,1
3-29,multilabel_cnn,0.9987,0.9991,0.9992,4219326,3
3-29,multilabel_rnn,0.9981,0.9987,0.9983,4219326,3
3-30,multilabel_cnn,0.8928,0.8736,0.8923,21624,2
3-30,multilabel_rnn,0.9287,0.9238,0.9297,21624,2
3-31,multilabel_cnn,0.8019,0.8935,0.8016,166234,5
3-31,multilabel_rnn,0.7982,0.8904,0.7988,166234,5
3-32,multilabel_cnn,0.5228,0.5214,0.4667,6097,3
3-32,multilabel_rnn,0.6198,0.5972,0.6272,6097,3
3-33,multilabel_cnn,0.6604,0.6948,0.5979,11504,3
3-33,multilabel_rnn,0.7314,0.7157,0.7391,11504,3
3-34,multilabel_cnn,0.8201,0.7984,0.8268,11663,3
3-34,multilabel_rnn,0.7769,0.7705,0.7788,11663,3
3-35,multilabel_cnn,0.3591,0.4512,0.1928,122328,15
3-35,multilabel_rnn,0.2954,0.0968,0.0218,122328,15
3-36,multilabel_cnn,1.0000,1.0000,0.7480,1616,1
3-36,multilabel_rnn,1.0000,1.0000,0.5742,1616,1
3-37,multilabel_cnn,0.8297,0.8626,0.8004,144916,5
3-37,multilabel_rnn,0.7947,0.7933,0.7885,144916,5
3-38,multilabel_cnn,0.5738,0.5638,0.5533,17092,3
3-38,multilabel_rnn,0.5853,0.5940,0.5778,17092,3
3-39,multilabel_cnn,0.7878,0.7914,0.7667,1128,2
3-39,multilabel_rnn,0.4609,0.4793,0.5653,1128,2
3-40,multilabel_cnn,0.5122,0.4507,0.5756,5654,4
3-40,multilabel_rnn,0.4229,0.3498,0.6897,5654,4
3-41,multilabel_cnn,0.4525,0.4976,0.2727,7788,3
3-41,multilabel_rnn,0.4154,0.4272,0.1491,7788,3
3-42,multilabel_cnn,1.0000,1.0000,0.9666,11928,1
3-42,multilabel_rnn,1.0000,1.0000,0.9296,11928,1
3-43,multilabel_cnn,0.4121,0.3942,0.3375,8631,4
3-43,multilabel_rnn,0.4256,0.3828,0.7177,8631,4
3-44,multilabel_cnn,0.9328,0.9366,0.9283,519878,5
3-44,multilabel_rnn,0.8803,0.8840,0.8713,519878,5
3-45,multilabel_cnn,0.7050,0.7004,0.7479,72103,2
3-45,multilabel_rnn,0.6334,0.6365,0.6693,72103,2
3-46,multilabel_cnn,0.7037,0.7215,0.6913,18165,3
3-46,multilabel_rnn,0.7542,0.7467,0.7493,18165,3
3-47,multilabel_cnn,0.2937,0.2037,0.0926,26659,7
3-47,multilabel_rnn,0.2812,0.1970,0.0905,26659,7
3-48,multilabel_cnn,0.7927,0.8282,0.7392,191147,7
3-48,multilabel_rnn,0.7015,0.6872,0.6984,191147,7
3-49,multilabel_cnn,0.8027,0.8146,0.7790,122061,2
3-49,multilabel_rnn,0.7686,0.7651,0.7741,122061,2
3-50,multilabel_cnn,1.0000,1.0000,0.7295,1903,1
3-50,multilabel_rnn,1.0000,1.0000,0.5732,1903,1
3-51,multilabel_cnn,0.4115,0.3374,0.2148,81160,15
3-51,multilabel_rnn,0.4493,0.2314,0.0947,81160,15
3-52,multilabel_cnn,0.3683,0.4735,0.0786,81729,5
3-52,multilabel_rnn,0.3221,0.2551,0.0230,81729,5
3-53,multilabel_cnn,0.4066,0.4226,0.3484,2165,3
3-53,multilabel_rnn,0.4134,0.4042,0.3324,2165,3
3-54,multilabel_cnn,0.4018,0.3826,0.2030,66146,8
3-54,multilabel_rnn,0.3108,0.1463,0.0451,66146,8
4,multilabel_cnn,0.9301,0.9659,0.9446,10206391,8
4,multilabel_rnn,0.8503,0.8872,0.7908,10206391,8
4-0,multilabel_cnn,1.0000,1.0000,0.9997,1793058,1
4-0,multilabel_rnn,1.0000,1.0000,0.9994,1793058,1
4-1,multilabel_cnn,1.0000,1.0000,0.9980,266904,1
4-1,multilabel_rnn,1.0000,1.0000,0.9965,266904,1
4-2,multilabel_cnn,1.0000,1.0000,0.9974,219438,1
4-2,multilabel_rnn,1.0000,1.0000,0.9953,219438,1
4-3,multilabel_cnn,1.0000,1.0000,0.9993,710175,1
4-3,multilabel_rnn,1.0000,1.0000,0.9986,710175,1
4-4,multilabel_cnn,0.8393,0.9865,0.9890,6827898,2
4-4,multilabel_rnn,0.9046,0.9339,0.9649,6827898,2
4-5,multilabel_cnn,1.0000,1.0000,0.9991,946553,1
4-5,multilabel_rnn,1.0000,1.0000,0.9986,946553,1
4-6,multilabel_cnn,1.0000,1.0000,0.9911,57585,1
4-6,multilabel_rnn,1.0000,1.0000,0.9833,57585,1
4-7,multilabel_cnn,1.0000,1.0000,0.9991,526994,1
4-7,multilabel_rnn,1.0000,1.0000,0.9982,526994,1
5,multilabel_cnn,0.8265,0.9906,0.9852,5575992,3
5,multilabel_rnn,0.7947,0.9465,0.9276,5575992,3
5-0,multilabel_cnn,1.0000,1.0000,0.9996,1104704,1
5-0,multilabel_rnn,1.0000,1.0000,0.9989,1104704,1
5-1,multilabel_cnn,1.0000,1.0000,0.9941,80629,1
5-1,multilabel_rnn,1.0000,1.0000,0.9861,80629,1
5-2,multilabel_cnn,0.7442,0.9201,0.8512,5499049,12
5-2,multilabel_rnn,0.6064,0.7688,0.5719,5499049,12
6,multilabel_cnn,0.7783,0.9242,0.8555,7150005,13
6,multilabel_rnn,0.6080,0.7658,0.5754,7150005,13
6-0,multilabel_cnn,1.0000,1.0000,0.9929,66834,1
6-0,multilabel_rnn,1.0000,1.0000,0.9866,66834,1
6-1,multilabel_cnn,0.8841,0.9210,0.8875,2481287,3
6-1,multilabel_rnn,0.7535,0.7942,0.7296,2481287,3
6-2,multilabel_cnn,1.0000,1.0000,0.9963,152030,1
6-2,multilabel_rnn,1.0000,1.0000,0.9927,152030,1
6-3,multilabel_cnn,1.0000,1.0000,0.9994,856908,1
6-3,multilabel_rnn,1.0000,1.0000,0.9987,856908,1
6-4,multilabel_cnn,0.9580,0.9734,0.9711,1285755,2
6-4,multilabel_rnn,0.9102,0.9142,0.9110,1285755,2
6-5,multilabel_cnn,1.0000,1.0000,0.9990,559765,1
6-5,multilabel_rnn,1.0000,1.0000,0.9979,559765,1
6-6,multilabel_cnn,1.0000,1.0000,0.9970,178177,1
6-6,multilabel_rnn,1.0000,1.0000,0.9939,178177,1
6-7,multilabel_cnn,1.0000,1.0000,0.9651,14267,1
6-7,multilabel_rnn,1.0000,1.0000,0.9267,14267,1
6-8,multilabel_cnn,1.0000,1.0000,0.9509,7117,1
6-8,multilabel_rnn,1.0000,1.0000,0.8631,7117,1
6-9,multilabel_cnn,1.0000,1.0000,0.9990,902109,1
6-9,multilabel_rnn,1.0000,1.0000,0.9986,902109,1
6-10,multilabel_cnn,1.0000,1.0000,0.9988,372449,1
6-10,multilabel_rnn,1.0000,1.0000,0.9972,372449,1
6-11,multilabel_cnn,0.9251,0.9588,0.9290,2888729,4
6-11,multilabel_rnn,0.8803,0.8972,0.8232,2888729,4
6-12,multilabel_cnn,1.0000,1.0000,0.9966,131674,1
6-12,multilabel_rnn,1.0000,1.0000,0.9919,131674,1
7,multilabel_cnn,0.7872,0.9315,0.9094,593585,6
7,multilabel_rnn,0.7927,0.8613,0.8146,593585,6
7-0,multilabel_cnn,0.8324,0.8972,0.8338,258565,5
7-0,multilabel_rnn,0.7904,0.8337,0.7336,258565,5
7-1,multilabel_cnn,0.4271,0.6326,0.6111,132,3
7-1,multilabel_rnn,0.3385,0.6156,0.6080,132,3
7-2,multilabel_cnn,1.0000,1.0000,0.9778,23743,1
7-2,multilabel_rnn,1.0000,1.0000,0.9521,23743,1
7-3,multilabel_cnn,0.8344,0.8564,0.7957,233641,10
7-3,multilabel_rnn,0.8025,0.8258,0.6810,233641,10
7-4,multilabel_cnn,1.0000,1.0000,0.9985,318966,1
7-4,multilabel_rnn,1.0000,1.0000,0.9966,318966,1
7-5,multilabel_cnn,1.0000,1.0000,0.9539,11886,1
7-5,multilabel_rnn,1.0000,1.0000,0.9051,11886,1
8,multilabel_cnn,0.7016,0.9340,0.9103,2420987,6
8,multilabel_rnn,0.5372,0.7715,0.7172,2420987,6
8-0,multilabel_cnn,1.0000,1.0000,0.9992,716486,1
8-0,multilabel_rnn,1.0000,1.0000,0.9983,716486,1
8-1,multilabel_cnn,0.4168,0.6626,0.4430,128440,7
8-1,multilabel_rnn,0.3305,0.6355,0.2956,128440,7
8-2,multilabel_cnn,0.4031,0.8979,0.8919,677262,6
8-2,multilabel_rnn,0.3086,0.8145,0.8368,677262,6
8-3,multilabel_cnn,1.0000,1.0000,0.9915,55335,1
8-3,multilabel_rnn,1.0000,1.0000,0.9798,55335,1
8-4,multilabel_cnn,1.0000,1.0000,0.9998,1788518,1
8-4,multilabel_rnn,1.0000,1.0000,0.9994,1788518,1
8-5,multilabel_cnn,0.8900,0.9212,0.8754,660580,4
8-5,multilabel_rnn,0.8007,0.8270,0.7510,660580,4
9,multilabel_cnn,0.6416,0.8687,0.6469,11735762,25
9,multilabel_rnn,0.5212,0.7460,0.4095,11735762,25
9-0,multilabel_cnn,1.0000,1.0000,0.9996,1235375,1
9-0,multilabel_rnn,1.0000,1.0000,0.9992,1235375,1
9-1,multilabel_cnn,1.0000,1.0000,0.9987,347026,1
9-1,multilabel_rnn,1.0000,1.0000,0.9972,347026,1
9-2,multilabel_cnn,1.0000,1.0000,0.9995,893317,1
9-2,multilabel_rnn,1.0000,1.0000,0.9989,893317,1
9-3,multilabel_cnn,1.0000,1.0000,0.9986,351991,1
9-3,multilabel_rnn,1.0000,1.0000,0.9972,351991,1
9-4,multilabel_cnn,1.0000,1.0000,0.9999,3605163,1
9-4,multilabel_rnn,1.0000,1.0000,0.9997,3605163,1
9-5,multilabel_cnn,1.0000,1.0000,0.9997,1311443,1
9-5,multilabel_rnn,1.0000,1.0000,0.9993,1311443,1
9-6,multilabel_cnn,1.0000,1.0000,0.9913,55073,1
9-6,multilabel_rnn,1.0000,1.0000,0.9819,55073,1
9-7,multilabel_cnn,1.0000,1.0000,0.9864,40947,1
9-7,multilabel_rnn,1.0000,1.0000,0.9711,40947,1
9-8,multilabel_cnn,1.0000,1.0000,0.9981,278183,1
9-8,multilabel_rnn,1.0000,1.0000,0.9964,278183,1
9-9,multilabel_cnn,1.0000,1.0000,0.9994,722690,1
9-9,multilabel_rnn,1.0000,1.0000,0.9987,722690,1
9-10,multilabel_cnn,1.0000,1.0000,0.9996,992203,1
9-10,multilabel_rnn,1.0000,1.0000,0.9990,992203,1
9-11,multilabel_cnn,1.0000,1.0000,0.9963,135407,1
9-11,multilabel_rnn,1.0000,1.0000,0.9932,135407,1
9-12,multilabel_cnn,1.0000,1.0000,0.9995,930841,1
9-12,multilabel_rnn,1.0000,1.0000,0.9990,930841,1
9-13,multilabel_cnn,1.0000,1.0000,0.9989,398038,1
9-13,multilabel_rnn,1.0000,1.0000,0.9975,398038,1
9-14,multilabel_cnn,1.0000,1.0000,0.9998,3336175,1
9-14,multilabel_rnn,1.0000,1.0000,0.9997,3336175,1
9-15,multilabel_cnn,1.0000,1.0000,0.9971,192377,1
9-15,multilabel_rnn,1.0000,1.0000,0.9949,192377,1
9-16,multilabel_cnn,1.0000,1.0000,0.9996,1219441,1
9-16,multilabel_rnn,1.0000,1.0000,0.9991,1219441,1
9-17,multilabel_cnn,0.9885,0.9898,0.9895,1411918,2
9-17,multilabel_rnn,0.9851,0.9868,0.9849,1411918,2
9-18,multilabel_cnn,1.0000,1.0000,0.9891,48631,1
9-18,multilabel_rnn,1.0000,1.0000,0.9784,48631,1
9-19,multilabel_cnn,1.0000,1.0000,0.9981,279286,1
9-19,multilabel_rnn,1.0000,1.0000,0.9966,279286,1
9-20,multilabel_cnn,1.0000,1.0000,0.9987,337688,1
9-20,multilabel_rnn,1.0000,1.0000,0.9971,337688,1
9-21,multilabel_cnn,1.0000,1.0000,0.9998,1747404,1
9-21,multilabel_rnn,1.0000,1.0000,0.9995,1747404,1
9-22,multilabel_cnn,1.0000,1.0000,0.9927,72561,1
9-22,multilabel_rnn,1.0000,1.0000,0.9857,72561,1
9-23,multilabel_cnn,1.0000,1.0000,0.9996,1223877,1
9-23,multilabel_rnn,1.0000,1.0000,0.9992,1223877,1
9-24,multilabel_cnn,1.0000,1.0000,0.9993,546374,1
9-24,multilabel_rnn,1.0000,1.0000,0.9983,546374,1
10,multilabel_cnn,0.7220,0.9093,0.8382,5073594,8
10,multilabel_rnn,0.5207,0.7197,0.5720,5073594,8
10-0,multilabel_cnn,0.7895,0.8895,0.7859,2448510,6
10-0,multilabel_rnn,0.6349,0.7550,0.5617,2448510,6
10-1,multilabel_cnn,1.0000,1.0000,0.9997,1418379,1
10-1,multilabel_rnn,1.0000,1.0000,0.9993,1418379,1
10-2,multilabel_cnn,1.0000,1.0000,0.9984,279997,1
10-2,multilabel_rnn,1.0000,1.0000,0.9966,279997,1
10-3,multilabel_cnn,1.0000,1.0000,0.9981,232433,1
10-3,multilabel_rnn,1.0000,1.0000,0.9960,232433,1
10-4,multilabel_cnn,1.0000,1.0000,0.9998,2025635,1
10-4,multilabel_rnn,1.0000,1.0000,0.9995,2025635,1
10-5,multilabel_cnn,1.0000,1.0000,0.9996,1327852,1
10-5,multilabel_rnn,1.0000,1.0000,0.9992,1327852,1
10-6,multilabel_cnn,1.0000,1.0000,0.9854,30215,1
10-6,multilabel_rnn,1.0000,1.0000,0.9673,30215,1
10-7,multilabel_cnn,1.0000,1.0000,0.9990,540311,1
10-7,multilabel_rnn,1.0000,1.0000,0.9981,540311,1
11,multilabel_cnn,0.4357,0.9071,0.8716,1895863,7
11,multilabel_rnn,0.1972,0.7267,0.6559,1895863,7
11-0,multilabel_cnn,1.0000,1.0000,0.9968,231672,1
11-0,multilabel_rnn,1.0000,1.0000,0.9947,231672,1
11-1,multilabel_cnn,1.0000,1.0000,0.9982,435078,1
11-1,multilabel_rnn,1.0000,1.0000,0.9970,435078,1
11-2,multilabel_cnn,1.0000,1.0000,0.9994,848516,1
11-2,multilabel_rnn,1.0000,1.0000,0.9987,848516,1
11-3,multilabel_cnn,1.0000,1.0000,0.9994,942684,1
11-3,multilabel_rnn,1.0000,1.0000,0.9989,942684,1
11-4,multilabel_cnn,1.0000,1.0000,0.9988,398884,1
11-4,multilabel_rnn,1.0000,1.0000,0.9972,398884,1
11-5,multilabel_cnn,1.0000,1.0000,0.9990,434121,1
11-5,multilabel_rnn,1.0000,1.0000,0.9975,434121,1
11-6,multilabel_cnn,1.0000,1.0000,0.9996,1305305,1
11-6,multilabel_rnn,1.0000,1.0000,0.9990,1305305,1
12,multilabel_cnn,0.8382,0.8439,0.8317,329506,5
12,multilabel_rnn,0.8222,0.8305,0.8106,329506,5
12-0,multilabel_cnn,1.0000,1.0000,0.6667,79,1
12-0,multilabel_rnn,1.0000,1.0000,0.6979,79,1
12-1,multilabel_cnn,1.0000,1.0000,0.9622,22596,1
12-1,multilabel_rnn,1.0000,1.0000,0.9566,22596,1
12-2,multilabel_cnn,1.0000,1.0000,0.9967,271428,1
12-2,multilabel_rnn,1.0000,1.0000,0.9962,271428,1
12-3,multilabel_cnn,1.0000,1.0000,0.7188,90,1
12-3,multilabel_rnn,1.0000,1.0000,0.6771,90,1
12-4,multilabel_cnn,1.0000,1.0000,0.9774,39404,1
12-4,multilabel_rnn,1.0000,1.0000,0.9737,39404,1
13,multilabel_cnn,0.5909,0.8949,0.7836,4327468,11
13,multilabel_rnn,0.4246,0.7181,0.5085,4327468,11
13-0,multilabel_cnn,1.0000,1.0000,0.9994,870962,1
13-0,multilabel_rnn,1.0000,1.0000,0.9986,870962,1
13-1,multilabel_cnn,1.0000,1.0000,0.9995,1188664,1
13-1,multilabel_rnn,1.0000,1.0000,0.9991,1188664,1
13-2,multilabel_cnn,1.0000,1.0000,0.9995,819890,1
13-2,multilabel_rnn,1.0000,1.0000,0.9988,819890,1
13-3,multilabel_cnn,1.0000,1.0000,0.9991,582221,1
13-3,multilabel_rnn,1.0000,1.0000,0.9980,582221,1
13-4,multilabel_cnn,1.0000,1.0000,0.9971,153580,1
13-4,multilabel_rnn,1.0000,1.0000,0.9931,153580,1
13-5,multilabel_cnn,1.0000,1.0000,0.9996,1498766,1
13-5,multilabel_rnn,1.0000,1.0000,0.9992,1498766,1
13-6,multilabel_cnn,1.0000,1.0000,0.9989,486383,1
13-6,multilabel_rnn,1.0000,1.0000,0.9979,486383,1
13-7,multilabel_cnn,1.0000,1.0000,0.9996,1572503,1
13-7,multilabel_rnn,1.0000,1.0000,0.9992,1572503,1
13-8,multilabel_cnn,1.0000,1.0000,0.9979,202422,1
13-8,multilabel_rnn,1.0000,1.0000,0.9953,202422,1
13-9,multilabel_cnn,1.0000,1.0000,0.9994,843350,1
13-9,multilabel_rnn,1.0000,1.0000,0.9987,843350,1
13-10,multilabel_cnn,1.0000,1.0000,0.9984,288345,1
13-10,multilabel_rnn,1.0000,1.0000,0.9965,288345,1
14,multilabel_cnn,0.7240,0.9348,0.8876,5968535,7
14,multilabel_rnn,0.6355,0.8009,0.6471,5968535,7
14-0,multilabel_cnn,1.0000,1.0000,0.9991,675202,1
14-0,multilabel_rnn,1.0000,1.0000,0.9982,675202,1
14-1,multilabel_cnn,0.6306,0.8979,0.7981,3034793,8
14-1,multilabel_rnn,0.4519,0.7057,0.5142,3034793,8
14-2,multilabel_cnn,1.0000,1.0000,0.9981,229080,1
14-2,multilabel_rnn,1.0000,1.0000,0.9957,229080,1
14-3,multilabel_cnn,0.5267,0.9122,0.8518,3449567,8
14-3,multilabel_rnn,0.3667,0.7016,0.5881,3449567,8
14-4,multilabel_cnn,1.0000,1.0000,0.9993,508237,1
14-4,multilabel_rnn,1.0000,1.0000,0.9981,508237,1
14-5,multilabel_cnn,1.0000,1.0000,0.9996,977476,1
14-5,multilabel_rnn,1.0000,1.0000,0.9990,977476,1
14-6,multilabel_cnn,1.0000,1.0000,0.9995,1132929,1
14-6,multilabel_rnn,1.0000,1.0000,0.9989,1132929,1
15,multilabel_cnn,0.6258,0.9146,0.4840,16508177,21
15,multilabel_rnn,0.5413,0.8026,0.3339,16508177,21
15-0,multilabel_cnn,1.0000,1.0000,0.9994,1529201,1
15-0,multilabel_rnn,1.0000,1.0000,0.9993,1529201,1
15-1,multilabel_cnn,1.0000,1.0000,0.9996,1580899,1
15-1,multilabel_rnn,1.0000,1.0000,0.9994,1580899,1
15-2,multilabel_cnn,1.0000,1.0000,0.9996,1740810,1
15-2,multilabel_rnn,1.0000,1.0000,0.9994,1740810,1
15-3,multilabel_cnn,1.0000,1.0000,0.9982,307921,1
15-3,multilabel_rnn,1.0000,1.0000,0.9966,307921,1
15-4,multilabel_cnn,1.0000,1.0000,0.9990,806840,1
15-4,multilabel_rnn,1.0000,1.0000,0.9987,806840,1
15-5,multilabel_cnn,1.0000,1.0000,0.9993,882577,1
15-5,multilabel_rnn,1.0000,1.0000,0.9988,882577,1
15-6,multilabel_cnn,1.0000,1.0000,0.9780,38711,1
15-6,multilabel_rnn,1.0000,1.0000,0.9722,38711,1
15-7,multilabel_cnn,1.0000,1.0000,0.9985,437492,1
15-7,multilabel_rnn,1.0000,1.0000,0.9977,437492,1
15-8,multilabel_cnn,1.0000,1.0000,0.9999,8253315,1
15-8,multilabel_rnn,1.0000,1.0000,0.9999,8253315,1
15-9,multilabel_cnn,1.0000,1.0000,0.9954,133905,1
15-9,multilabel_rnn,1.0000,1.0000,0.9920,133905,1
15-10,multilabel_cnn,1.0000,1.0000,0.9982,288773,1
15-10,multilabel_rnn,1.0000,1.0000,0.9964,288773,1
15-11,multilabel_cnn,0.9034,0.9176,0.8950,419886,2
15-11,multilabel_rnn,0.8614,0.8739,0.8555,419886,2
15-12,multilabel_cnn,1.0000,1.0000,0.9980,335375,1
15-12,multilabel_rnn,1.0000,1.0000,0.9969,335375,1
15-13,multilabel_cnn,1.0000,1.0000,0.9997,2183259,1
15-13,multilabel_rnn,1.0000,1.0000,0.9995,2183259,1
15-14,multilabel_cnn,1.0000,1.0000,0.9953,133391,1
15-14,multilabel_rnn,1.0000,1.0000,0.9925,133391,1
15-15,multilabel_cnn,1.0000,1.0000,0.9985,405546,1
15-15,multilabel_rnn,1.0000,1.0000,0.9975,405546,1
15-16,multilabel_cnn,1.0000,1.0000,0.9996,2148024,1
15-16,multilabel_rnn,1.0000,1.0000,0.9995,2148024,1
15-17,multilabel_cnn,1.0000,1.0000,0.9984,444502,1
15-17,multilabel_rnn,1.0000,1.0000,0.9976,444502,1
15-18,multilabel_cnn,1.0000,1.0000,0.9877,55776,1
15-18,multilabel_rnn,1.0000,1.0000,0.9818,55776,1
15-19,multilabel_cnn,1.0000,1.0000,0.9817,32731,1
15-19,multilabel_rnn,1.0000,1.0000,0.9684,32731,1
15-20,multilabel_cnn,0.8273,0.7845,0.7788,34645,4
15-20,multilabel_rnn,0.8521,0.7843,0.7903,34645,4
16,multilabel_cnn,0.6164,0.9187,0.8478,4437263,14
16,multilabel_rnn,0.4538,0.7400,0.5935,4437263,14
16-0,multilabel_cnn,1.0000,1.0000,0.9991,633193,1
16-0,multilabel_rnn,1.0000,1.0000,0.9981,633193,1
16-1,multilabel_cnn,1.0000,1.0000,0.9986,388547,1
16-1,multilabel_rnn,1.0000,1.0000,0.9967,388547,1
16-2,multilabel_cnn,1.0000,1.0000,0.9992,647544,1
16-2,multilabel_rnn,1.0000,1.0000,0.9982,647544,1
16-3,multilabel_cnn,1.0000,1.0000,0.9985,369614,1
16-3,multilabel_rnn,1.0000,1.0000,0.9967,369614,1
16-4,multilabel_cnn,1.0000,1.0000,0.9993,721361,1
16-4,multilabel_rnn,1.0000,1.0000,0.9984,721361,1
16-5,multilabel_cnn,1.0000,1.0000,0.9984,342952,1
16-5,multilabel_rnn,1.0000,1.0000,0.9964,342952,1
16-6,multilabel_cnn,1.0000,1.0000,0.9993,731952,1
16-6,multilabel_rnn,1.0000,1.0000,0.9985,731952,1
16-7,multilabel_cnn,0.7686,0.9660,0.9662,1093710,3
16-7,multilabel_rnn,0.4889,0.8892,0.8808,1093710,3
16-8,multilabel_cnn,1.0000,1.0000,0.9889,38102,1
16-8,multilabel_rnn,1.0000,1.0000,0.9706,38102,1
16-9,multilabel_cnn,1.0000,1.0000,0.9982,307820,1
16-9,multilabel_rnn,1.0000,1.0000,0.9959,307820,1
16-10,multilabel_cnn,1.0000,1.0000,0.9984,332056,1
16-10,multilabel_rnn,1.0000,1.0000,0.9963,332056,1
16-11,multilabel_cnn,1.0000,1.0000,0.9915,56298,1
16-11,multilabel_rnn,1.0000,1.0000,0.9799,56298,1
16-12,multilabel_cnn,0.6180,0.9038,0.7618,2604093,15
16-12,multilabel_rnn,0.4739,0.7599,0.4895,2604093,15
16-13,multilabel_cnn,0.9568,0.9823,0.9813,1788022,2
16-13,multilabel_rnn,0.9185,0.9130,0.9287,1788022,2
17,multilabel_cnn,0.7920,0.9488,0.9293,5920446,7
17,multilabel_rnn,0.7485,0.8190,0.7656,5920446,7
17-0,multilabel_cnn,1.0000,1.0000,0.9999,2796223,1
17-0,multilabel_rnn,1.0000,1.0000,0.9996,2796223,1
17-1,multilabel_cnn,1.0000,1.0000,0.9999,2663429,1
17-1,multilabel_rnn,1.0000,1.0000,0.9996,2663429,1
17-2,multilabel_cnn,1.0000,1.0000,0.9993,1097023,1
17-2,multilabel_rnn,1.0000,1.0000,0.9988,1097023,1
17-3,multilabel_cnn,1.0000,1.0000,0.9998,2082371,1
17-3,multilabel_rnn,1.0000,1.0000,0.9995,2082371,1
17-4,multilabel_cnn,1.0000,1.0000,0.9964,170596,1
17-4,multilabel_rnn,1.0000,1.0000,0.9927,170596,1
17-5,multilabel_cnn,1.0000,1.0000,0.9997,1903284,1
17-5,multilabel_rnn,1.0000,1.0000,0.9995,1903284,1
17-6,multilabel_cnn,1.0000,1.0000,0.9986,278869,1
17-6,multilabel_rnn,1.0000,1.0000,0.9960,278869,1
18,multilabel_cnn,0.4717,0.9082,0.8167,6431282,27
18,multilabel_rnn,0.2345,0.7975,0.5876,6431282,27
18-0,multilabel_cnn,1.0000,1.0000,0.9991,496934,1
18-0,multilabel_rnn,1.0000,1.0000,0.9978,496934,1
18-1,multilabel_cnn,1.0000,1.0000,0.9990,531687,1
18-1,multilabel_rnn,1.0000,1.0000,0.9977,531687,1
18-2,multilabel_cnn,1.0000,1.0000,0.9988,370347,1
18-2,multilabel_rnn,1.0000,1.0000,0.9972,370347,1
18-3,multilabel_cnn,1.0000,1.0000,0.9900,40561,1
18-3,multilabel_rnn,1.0000,1.0000,0.9757,40561,1
18-4,multilabel_cnn,1.0000,1.0000,0.9971,144301,1
18-4,multilabel_rnn,1.0000,1.0000,0.9931,144301,1
18-5,multilabel_cnn,1.0000,1.0000,0.9999,3033005,1
18-5,multilabel_rnn,1.0000,1.0000,0.9996,3033005,1
18-6,multilabel_cnn,1.0000,1.0000,0.9997,1023330,1
18-6,multilabel_rnn,1.0000,1.0000,0.9990,1023330,1
18-7,multilabel_cnn,1.0000,1.0000,0.9999,2615199,1
18-7,multilabel_rnn,1.0000,1.0000,0.9996,2615199,1
18-8,multilabel_cnn,1.0000,1.0000,0.9993,636223,1
18-8,multilabel_rnn,1.0000,1.0000,0.9981,636223,1
18-9,multilabel_cnn,1.0000,1.0000,0.9935,77606,1
18-9,multilabel_rnn,1.0000,1.0000,0.9867,77606,1
18-10,multilabel_cnn,1.0000,1.0000,0.9873,36450,1
18-10,multilabel_rnn,1.0000,1.0000,0.9719,36450,1
18-11,multilabel_cnn,1.0000,1.0000,0.9800,22324,1
18-11,multilabel_rnn,1.0000,1.0000,0.9533,22324,1
18-12,multilabel_cnn,1.0000,1.0000,0.9805,21448,1
18-12,multilabel_rnn,1.0000,1.0000,0.9516,21448,1
18-13,multilabel_cnn,1.0000,1.0000,0.9937,47679,1
18-13,multilabel_rnn,1.0000,1.0000,0.9800,47679,1
18-14,multilabel_cnn,1.0000,1.0000,0.9928,58630,1
18-14,multilabel_rnn,1.0000,1.0000,0.9820,58630,1
18-15,multilabel_cnn,1.0000,1.0000,0.9962,127762,1
18-15,multilabel_rnn,1.0000,1.0000,0.9911,127762,1
18-16,multilabel_cnn,1.0000,1.0000,0.8921,3267,1
18-16,multilabel_rnn,1.0000,1.0000,0.7551,3267,1
18-17,multilabel_cnn,1.0000,1.0000,0.9979,371195,1
18-17,multilabel_rnn,1.0000,1.0000,0.9965,371195,1
18-18,multilabel_cnn,1.0000,1.0000,0.9999,3206336,1
18-18,multilabel_rnn,1.0000,1.0000,0.9997,3206336,1
18-19,multilabel_cnn,1.0000,1.0000,0.9686,13547,1
18-19,multilabel_rnn,1.0000,1.0000,0.9309,13547,1
18-20,multilabel_cnn,1.0000,1.0000,0.9997,1777289,1
18-20,multilabel_rnn,1.0000,1.0000,0.9994,1777289,1
18-21,multilabel_cnn,1.0000,1.0000,0.9995,1025173,1
18-21,multilabel_rnn,1.0000,1.0000,0.9988,1025173,1
18-22,multilabel_cnn,1.0000,1.0000,0.9468,7901,1
18-22,multilabel_rnn,1.0000,1.0000,0.8752,7901,1
18-23,multilabel_cnn,1.0000,1.0000,0.9941,79520,1
18-23,multilabel_rnn,1.0000,1.0000,0.9868,79520,1
18-24,multilabel_cnn,1.0000,1.0000,0.9969,190054,1
18-24,multilabel_rnn,1.0000,1.0000,0.9935,190054,1
18-25,multilabel_cnn,0.8301,0.9018,0.8474,1025468,5
18-25,multilabel_rnn,0.7245,0.8017,0.7133,1025468,5
18-26,multilabel_cnn,1.0000,1.0000,0.9992,576097,1
18-26,multilabel_rnn,1.0000,1.0000,0.9981,576097,1
19,multilabel_cnn,0.7255,0.9150,0.8275,2207413,8
19,multilabel_rnn,0.6275,0.7536,0.5399,2207413,8
19-0,multilabel_cnn,0.8012,0.8869,0.8915,440960,3
19-0,multilabel_rnn,0.8257,0.8289,0.8424,440960,3
19-1,multilabel_cnn,1.0000,1.0000,0.9957,133766,1
19-1,multilabel_rnn,1.0000,1.0000,0.9913,133766,1
19-2,multilabel_cnn,0.7713,0.9041,0.8964,1456563,4
19-2,multilabel_rnn,0.6643,0.7262,0.7851,1456563,4
19-3,multilabel_cnn,0.6712,0.8302,0.6447,267409,6
19-3,multilabel_rnn,0.6226,0.7228,0.5230,267409,6
19-4,multilabel_cnn,1.0000,1.0000,0.9985,422000,1
19-4,multilabel_rnn,1.0000,1.0000,0.9970,422000,1
19-5,multilabel_cnn,1.0000,1.0000,0.9971,190631,1
19-5,multilabel_rnn,1.0000,1.0000,0.9940,190631,1
19-6,multilabel_cnn,1.0000,1.0000,0.9858,38495,1
19-6,multilabel_rnn,1.0000,1.0000,0.9737,38495,1
19-7,multilabel_cnn,0.7955,0.8778,0.9115,380194,2
19-7,multilabel_rnn,0.6250,0.7638,0.7394,380194,2
20,multilabel_cnn,0.5757,0.8838,0.7388,4008573,12
20,multilabel_rnn,0.3657,0.6869,0.3977,4008573,12
20-0,multilabel_cnn,1.0000,1.0000,0.9974,168761,1
20-0,multilabel_rnn,1.0000,1.0000,0.9934,168761,1
20-1,multilabel_cnn,1.0000,1.0000,0.9966,120715,1
20-1,multilabel_rnn,1.0000,1.0000,0.9916,120715,1
20-2,multilabel_cnn,1.0000,1.0000,0.9993,584304,1
20-2,multilabel_rnn,1.0000,1.0000,0.9981,584304,1
20-3,multilabel_cnn,1.0000,1.0000,0.9995,828914,1
20-3,multilabel_rnn,1.0000,1.0000,0.9987,828914,1
20-4,multilabel_cnn,1.0000,1.0000,0.9993,584304,1
20-4,multilabel_rnn,1.0000,1.0000,0.9981,584304,1
20-5,multilabel_cnn,1.0000,1.0000,0.9996,1134432,1
20-5,multilabel_rnn,1.0000,1.0000,0.9990,1134432,1
20-6,multilabel_cnn,1.0000,1.0000,0.9954,78681,1
20-6,multilabel_rnn,1.0000,1.0000,0.9880,78681,1
20-7,multilabel_cnn,1.0000,1.0000,0.9994,695213,1
20-7,multilabel_rnn,1.0000,1.0000,0.9985,695213,1
20-8,multilabel_cnn,1.0000,1.0000,0.9997,1744137,1
20-8,multilabel_rnn,1.0000,1.0000,0.9993,1744137,1
20-9,multilabel_cnn,1.0000,1.0000,0.9965,107018,1
20-9,multilabel_rnn,1.0000,1.0000,0.9904,107018,1
20-10,multilabel_cnn,1.0000,1.0000,0.9996,1172257,1
20-10,multilabel_rnn,1.0000,1.0000,0.9990,1172257,1
20-11,multilabel_cnn,1.0000,1.0000,0.9992,491191,1
20-11,multilabel_rnn,1.0000,1.0000,0.9979,491191,1
21,multilabel_cnn,0.5863,0.9540,0.9372,7915847,7
21,multilabel_rnn,0.4800,0.8638,0.8077,7915847,7
21-0,multilabel_cnn,0.9146,0.9667,0.9470,3583195,4
21-0,multilabel_rnn,0.8805,0.9296,0.8689,3583195,4
21-1,multilabel_cnn,0.6236,0.9794,0.9548,2185977,9
21-1,multilabel_rnn,0.4559,0.9498,0.8294,2185977,9
21-2,multilabel_cnn,0.5243,0.9877,0.9838,2031785,4
21-2,multilabel_rnn,0.2194,0.9503,0.9221,2031785,4
21-3,multilabel_cnn,0.6511,0.9183,0.8221,5473180,15
21-3,multilabel_rnn,0.5048,0.7719,0.5366,5473180,15
21-4,multilabel_cnn,1.0000,1.0000,0.9988,456559,1
21-4,multilabel_rnn,1.0000,1.0000,0.9974,456559,1
21-5,multilabel_cnn,0.6024,0.8594,0.7930,529107,6
21-5,multilabel_rnn,0.3815,0.7993,0.6562,529107,6
21-6,multilabel_cnn,0.9874,0.9904,0.9907,1577102,4
21-6,multilabel_rnn,0.9667,0.9652,0.9594,1577102,4
22,multilabel_cnn,0.8199,0.9444,0.9059,6898368,5
22,multilabel_rnn,0.7301,0.8172,0.7234,6898368,5
22-0,multilabel_cnn,1.0000,1.0000,0.9995,1408140,1
22-0,multilabel_rnn,1.0000,1.0000,0.9991,1408140,1
22-1,multilabel_cnn,1.0000,1.0000,0.9999,3623504,1
22-1,multilabel_rnn,1.0000,1.0000,0.9997,3623504,1
22-2,multilabel_cnn,0.9808,0.9811,0.9808,258150,2
22-2,multilabel_rnn,0.9784,0.9780,0.9783,258150,2
22-3,multilabel_cnn,0.5532,0.9369,0.9348,1514819,4
22-3,multilabel_rnn,0.3726,0.7767,0.7771,1514819,4
22-4,multilabel_cnn,0.8975,0.9625,0.9460,2500276,4
22-4,multilabel_rnn,0.7886,0.8685,0.8197,2500276,4
23,multilabel_cnn,0.6139,0.9170,0.8176,4475653,17
23,multilabel_rnn,0.4253,0.6780,0.5196,4475653,17
23-0,multilabel_cnn,1.0000,1.0000,0.9997,1519274,1
23-0,multilabel_rnn,1.0000,1.0000,0.9992,1519274,1
23-1,multilabel_cnn,1.0000,1.0000,0.9996,1501400,1
23-1,multilabel_rnn,1.0000,1.0000,0.9992,1501400,1
23-2,multilabel_cnn,1.0000,1.0000,0.9994,909943,1
23-2,multilabel_rnn,1.0000,1.0000,0.9987,909943,1
23-3,multilabel_cnn,1.0000,1.0000,0.9995,1232979,1
23-3,multilabel_rnn,1.0000,1.0000,0.9990,1232979,1
23-4,multilabel_cnn,1.0000,1.0000,0.9996,1268961,1
23-4,multilabel_rnn,1.0000,1.0000,0.9991,1268961,1
23-5,multilabel_cnn,1.0000,1.0000,0.9993,1198827,1
23-5,multilabel_rnn,1.0000,1.0000,0.9990,1198827,1
23-6,multilabel_cnn,1.0000,1.0000,0.9992,639673,1
23-6,multilabel_rnn,1.0000,1.0000,0.9982,639673,1
23-7,multilabel_cnn,1.0000,1.0000,0.9996,1340045,1
23-7,multilabel_rnn,1.0000,1.0000,0.9991,1340045,1
23-8,multilabel_cnn,1.0000,1.0000,0.9995,951038,1
23-8,multilabel_rnn,1.0000,1.0000,0.9987,951038,1
23-9,multilabel_cnn,1.0000,1.0000,0.9985,316899,1
23-9,multilabel_rnn,1.0000,1.0000,0.9967,316899,1
23-10,multilabel_cnn,1.0000,1.0000,0.9989,537268,1
23-10,multilabel_rnn,1.0000,1.0000,0.9978,537268,1
23-11,multilabel_cnn,1.0000,1.0000,0.9903,45314,1
23-11,multilabel_rnn,1.0000,1.0000,0.9764,45314,1
23-12,multilabel_cnn,1.0000,1.0000,0.9993,810377,1
23-12,multilabel_rnn,1.0000,1.0000,0.9985,810377,1
23-13,multilabel_cnn,1.0000,1.0000,0.9994,881693,1
23-13,multilabel_rnn,1.0000,1.0000,0.9986,881693,1
23-14,multilabel_cnn,1.0000,1.0000,0.9944,76271,1
23-14,multilabel_rnn,1.0000,1.0000,0.9859,76271,1
23-15,multilabel_cnn,1.0000,1.0000,0.9761,18492,1
23-15,multilabel_rnn,1.0000,1.0000,0.9434,18492,1
23-16,multilabel_cnn,1.0000,1.0000,0.9995,1354661,1
23-16,multilabel_rnn,1.0000,1.0000,0.9990,1354661,1
24,multilabel_cnn,0.4755,0.8620,0.7086,3648112,21
24,multilabel_rnn,0.3818,0.7105,0.4592,3648112,21
24-0,multilabel_cnn,0.8332,0.9425,0.9772,759695,2
24-0,multilabel_rnn,0.7930,0.8263,0.9361,759695,2
24-1,multilabel_cnn,1.0000,1.0000,0.9996,1263900,1
24-1,multilabel_rnn,1.0000,1.0000,0.9991,1263900,1
24-2,multilabel_cnn,1.0000,1.0000,0.9985,327143,1
24-2,multilabel_rnn,1.0000,1.0000,0.9967,327143,1
24-3,multilabel_cnn,1.0000,1.0000,0.9954,96064,1
24-3,multilabel_rnn,1.0000,1.0000,0.9891,96064,1
24-4,multilabel_cnn,1.0000,1.0000,0.9980,248656,1
24-4,multilabel_rnn,1.0000,1.0000,0.9959,248656,1
24-5,multilabel_cnn,1.0000,1.0000,0.9996,1310512,1
24-5,multilabel_rnn,1.0000,1.0000,0.9991,1310512,1
24-6,multilabel_cnn,1.0000,1.0000,0.9971,132902,1
24-6,multilabel_rnn,1.0000,1.0000,0.9926,132902,1
24-7,multilabel_cnn,1.0000,1.0000,0.9960,108665,1
24-7,multilabel_rnn,1.0000,1.0000,0.9900,108665,1
24-8,multilabel_cnn,0.8554,0.9523,0.9270,1589969,4
24-8,multilabel_rnn,0.7809,0.8833,0.8244,1589969,4
24-9,multilabel_cnn,1.0000,1.0000,0.9992,564733,1
24-9,multilabel_rnn,1.0000,1.0000,0.9982,564733,1
24-10,multilabel_cnn,0.8230,0.9205,0.8904,1323817,6
24-10,multilabel_rnn,0.7284,0.7830,0.7491,1323817,6
24-11,multilabel_cnn,1.0000,1.0000,0.9922,59614,1
24-11,multilabel_rnn,1.0000,1.0000,0.9819,59614,1
24-12,multilabel_cnn,1.0000,1.0000,0.9970,157366,1
24-12,multilabel_rnn,1.0000,1.0000,0.9930,157366,1
24-13,multilabel_cnn,1.0000,1.0000,0.9834,32292,1
24-13,multilabel_rnn,1.0000,1.0000,0.9642,32292,1
24-14,multilabel_cnn,1.0000,1.0000,0.9930,64187,1
24-14,multilabel_rnn,1.0000,1.0000,0.9826,64187,1
24-15,multilabel_cnn,0.8672,0.9078,0.9125,388092,2
24-15,multilabel_rnn,0.7400,0.7905,0.7712,388092,2
24-16,multilabel_cnn,1.0000,1.0000,0.9981,235229,1
24-16,multilabel_rnn,1.0000,1.0000,0.9957,235229,1
24-17,multilabel_cnn,1.0000,1.0000,0.9982,210379,1
24-17,multilabel_rnn,1.0000,1.0000,0.9949,210379,1
24-18,multilabel_cnn,1.0000,1.0000,0.9956,97654,1
24-18,multilabel_rnn,1.0000,1.0000,0.9893,97654,1
24-19,multilabel_cnn,1.0000,1.0000,0.9990,427720,1
24-19,multilabel_rnn,1.0000,1.0000,0.9977,427720,1
24-20,multilabel_cnn,1.0000,1.0000,0.9992,615672,1
24-20,multilabel_rnn,1.0000,1.0000,0.9982,615672,1
25,multilabel_cnn,0.7723,0.9214,0.8674,5533040,7
25,multilabel_rnn,0.6827,0.7691,0.6313,5533040,7
25-0,multilabel_cnn,0.8642,0.9201,0.8487,2674277,9
25-0,multilabel_rnn,0.7870,0.8202,0.6781,2674277,9
25-1,multilabel_cnn,0.9754,0.9855,0.9775,1833655,4
25-1,multilabel_rnn,0.9162,0.9504,0.8785,1833655,4
25-2,multilabel_cnn,0.9806,0.9893,0.9889,887034,2
25-2,multilabel_rnn,0.9604,0.9733,0.9620,887034,2
25-3,multilabel_cnn,0.8179,0.8857,0.8121,1090692,3
25-3,multilabel_rnn,0.6526,0.7312,0.5961,1090692,3
25-4,multilabel_cnn,1.0000,1.0000,0.9989,548002,1
25-4,multilabel_rnn,1.0000,1.0000,0.9977,548002,1
25-5,multilabel_cnn,0.5600,0.9022,0.8061,1776139,10
25-5,multilabel_rnn,0.3939,0.7243,0.5340,1776139,10
25-6,multilabel_cnn,1.0000,1.0000,0.9891,47758,1
25-6,multilabel_rnn,1.0000,1.0000,0.9766,47758,1
26,multilabel_cnn,0.6947,0.8993,0.8149,3754249,8
26,multilabel_rnn,0.5922,0.7503,0.5757,3754249,8
26-0,multilabel_cnn,0.8705,0.9268,0.9373,1746295,2
26-0,multilabel_rnn,0.7825,0.8173,0.8529,1746295,2
26-1,multilabel_cnn,1.0000,1.0000,0.9983,269800,1
26-1,multilabel_rnn,1.0000,1.0000,0.9962,269800,1
26-2,multilabel_cnn,1.0000,1.0000,0.9994,687154,1
26-2,multilabel_rnn,1.0000,1.0000,0.9984,687154,1
26-3,multilabel_cnn,1.0000,1.0000,0.9997,1618437,1
26-3,multilabel_rnn,1.0000,1.0000,0.9993,1618437,1
26-4,multilabel_cnn,1.0000,1.0000,0.9994,723583,1
26-4,multilabel_rnn,1.0000,1.0000,0.9986,723583,1
26-5,multilabel_cnn,1.0000,1.0000,0.9749,17852,1
26-5,multilabel_rnn,1.0000,1.0000,0.9384,17852,1
26-6,multilabel_cnn,1.0000,1.0000,0.9996,1343337,1
26-6,multilabel_rnn,1.0000,1.0000,0.9992,1343337,1
26-7,multilabel_cnn,1.0000,1.0000,0.9991,576263,1
26-7,multilabel_rnn,1.0000,1.0000,0.9981,576263,1
27,multilabel_cnn,0.7795,0.9386,0.8996,5836821,5
27,multilabel_rnn,0.6342,0.8130,0.6920,5836821,5
27-0,multilabel_cnn,1.0000,1.0000,0.9997,1492884,1
27-0,multilabel_rnn,1.0000,1.0000,0.9994,1492884,1
27-1,multilabel_cnn,1.0000,1.0000,0.9993,544645,1
27-1,multilabel_rnn,1.0000,1.0000,0.9983,544645,1
27-2,multilabel_cnn,1.0000,1.0000,0.9998,2499052,1
27-2,multilabel_rnn,1.0000,1.0000,0.9996,2499052,1
27-3,multilabel_cnn,1.0000,1.0000,0.9995,843563,1
27-3,multilabel_rnn,1.0000,1.0000,0.9989,843563,1
27-4,multilabel_cnn,0.7591,0.9407,0.9219,2672328,3
27-4,multilabel_rnn,0.6653,0.7650,0.7611,2672328,3
28,multilabel_cnn,0.9292,0.9771,0.9681,4698393,15
28,multilabel_rnn,0.9134,0.9459,0.9076,4698393,15
28-0,multilabel_cnn,1.0000,1.0000,0.9497,5556,1
28-0,multilabel_rnn,1.0000,1.0000,0.8395,5556,1
28-1,multilabel_cnn,1.0000,1.0000,0.8672,302,1
28-1,multilabel_rnn,1.0000,1.0000,0.6510,302,1
28-2,multilabel_cnn,1.0000,1.0000,0.9983,282296,1
28-2,multilabel_rnn,1.0000,1.0000,0.9962,282296,1
28-3,multilabel_cnn,0.9167,0.9117,0.8806,405031,9
28-3,multilabel_rnn,0.9034,0.9070,0.8332,405031,9
28-4,multilabel_cnn,0.7564,0.7216,0.7514,46755,5
28-4,multilabel_rnn,0.7779,0.7478,0.7866,46755,5
28-5,multilabel_cnn,1.0000,1.0000,0.9010,179,1
28-5,multilabel_rnn,1.0000,1.0000,0.6719,179,1
28-6,multilabel_cnn,0.1615,0.5191,0.5374,179,7
28-6,multilabel_rnn,0.4323,0.5848,0.6784,179,7
28-7,multilabel_cnn,0.9983,0.9982,0.9989,4223448,4
28-7,multilabel_rnn,0.9977,0.9966,0.9980,4223448,4
28-8,multilabel_cnn,1.0000,1.0000,0.9930,77621,1
28-8,multilabel_rnn,1.0000,1.0000,0.9873,77621,1
28-9,multilabel_cnn,1.0000,1.0000,0.9338,5443,1
28-9,multilabel_rnn,1.0000,1.0000,0.8304,5443,1
28-10,multilabel_cnn,1.0000,1.0000,0.9983,282296,1
28-10,multilabel_rnn,1.0000,1.0000,0.9962,282296,1
28-11,multilabel_cnn,0.8008,0.8082,0.7700,29452,3
28-11,multilabel_rnn,0.8164,0.8192,0.8131,29452,3
28-12,multilabel_cnn,1.0000,1.0000,0.9794,18496,1
28-12,multilabel_rnn,1.0000,1.0000,0.9473,18496,1
28-13,multilabel_cnn,1.0000,1.0000,0.9749,18787,1
28-13,multilabel_rnn,1.0000,1.0000,0.9429,18787,1
28-14,multilabel_cnn,0.9554,0.9018,0.9703,46692,4
28-14,multilabel_rnn,0.9719,0.8825,0.9897,46692,4
29,multilabel_cnn,0.5538,0.9366,0.9026,5718731,9
29,multilabel_rnn,0.4242,0.8293,0.7345,5718731,9
29-0,multilabel_cnn,1.0000,1.0000,0.9963,108598,1
29-0,multilabel_rnn,1.0000,1.0000,0.9909,108598,1
29-1,multilabel_cnn,1.0000,1.0000,0.9999,2780174,1
29-1,multilabel_rnn,1.0000,1.0000,0.9996,2780174,1
29-2,multilabel_cnn,1.0000,1.0000,0.9994,769149,1
29-2,multilabel_rnn,1.0000,1.0000,0.9987,769149,1
29-3,multilabel_cnn,1.0000,1.0000,0.9985,315567,1
29-3,multilabel_rnn,1.0000,1.0000,0.9968,315567,1
29-4,multilabel_cnn,1.0000,1.0000,0.9375,42,1
29-4,multilabel_rnn,1.0000,1.0000,0.7292,42,1
29-5,multilabel_cnn,1.0000,1.0000,0.9994,823959,1
29-5,multilabel_rnn,1.0000,1.0000,0.9988,823959,1
29-6,multilabel_cnn,1.0000,1.0000,0.9999,4028487,1
29-6,multilabel_rnn,1.0000,1.0000,0.9997,4028487,1
29-7,multilabel_cnn,0.8046,0.8051,0.8001,71479,2
29-7,multilabel_rnn,0.7907,0.7849,0.7943,71479,2
29-8,multilabel_cnn,1.0000,1.0000,0.9990,428474,1
29-8,multilabel_rnn,1.0000,1.0000,0.9977,428474,1
30,multilabel_cnn,0.8402,0.9544,0.9206,1869866,4
30,multilabel_rnn,0.7177,0.8392,0.7273,1869866,4
30-0,multilabel_cnn,1.0000,1.0000,0.9992,765803,1
30-0,multilabel_rnn,1.0000,1.0000,0.9987,765803,1
30-1,multilabel_cnn,1.0000,1.0000,0.9930,75964,1
30-1,multilabel_rnn,1.0000,1.0000,0.9854,75964,1
30-2,multilabel_cnn,1.0000,1.0000,0.9991,967995,1
30-2,multilabel_rnn,1.0000,1.0000,0.9986,967995,1
30-3,multilabel_cnn,0.8016,0.8842,0.8447,541458,3
30-3,multilabel_rnn,0.6090,0.7097,0.6403,541458,3
31,multilabel_cnn,0.5887,0.9684,0.9794,5079662,3
31,multilabel_rnn,0.3812,0.8836,0.9268,5079662,3
31-0,multilabel_cnn,0.3877,0.9712,0.9739,3776830,5
31-0,multilabel_rnn,0.2494,0.8886,0.9074,3776830,5
31-1,multilabel_cnn,0.9989,0.9984,0.9988,2504819,2
31-1,multilabel_rnn,0.9978,0.9977,0.9969,2504819,2
31-2,multilabel_cnn,0.8093,0.9539,0.9615,4789986,5
31-2,multilabel_rnn,0.8478,0.8491,0.8829,4789986,5
32,multilabel_cnn,0.8386,0.9578,0.9277,14462854,8
32,multilabel_rnn,0.8282,0.8732,0.7756,14462854,8
32-0,multilabel_cnn,1.0000,1.0000,0.9992,711797,1
32-0,multilabel_rnn,1.0000,1.0000,0.9983,711797,1
32-1,multilabel_cnn,0.6592,0.8949,0.7264,13354539,31
32-1,multilabel_rnn,0.5513,0.7880,0.4885,13354539,31
32-2,multilabel_cnn,1.0000,1.0000,0.9999,3608649,1
32-2,multilabel_rnn,1.0000,1.0000,0.9997,3608649,1
32-3,multilabel_cnn,1.0000,1.0000,0.9993,658859,1
32-3,multilabel_rnn,1.0000,1.0000,0.9984,658859,1
32-4,multilabel_cnn,1.0000,1.0000,0.9994,833307,1
32-4,multilabel_rnn,1.0000,1.0000,0.9986,833307,1
32-5,multilabel_cnn,1.0000,1.0000,0.9991,495012,1
32-5,multilabel_rnn,1.0000,1.0000,0.9978,495012,1
32-6,multilabel_cnn,1.0000,1.0000,0.9997,1537571,1
32-6,multilabel_rnn,1.0000,1.0000,0.9993,1537571,1
32-7,multilabel_cnn,1.0000,1.0000,0.9997,1985590,1
32-7,multilabel_rnn,1.0000,1.0000,0.9995,1985590,1
33,multilabel_cnn,0.5419,0.8468,0.6663,11166003,19
33,multilabel_rnn,0.4355,0.7331,0.4660,11166003,19
33-0,multilabel_cnn,1.0000,1.0000,0.9995,817271,1
33-0,multilabel_rnn,1.0000,1.0000,0.9987,817271,1
33-1,multilabel_cnn,1.0000,1.0000,0.9956,105798,1
33-1,multilabel_rnn,1.0000,1.0000,0.9901,105798,1
33-2,multilabel_cnn,1.0000,1.0000,0.9998,2052480,1
33-2,multilabel_rnn,1.0000,1.0000,0.9995,2052480,1
33-3,multilabel_cnn,1.0000,1.0000,0.9975,211263,1
33-3,multilabel_rnn,1.0000,1.0000,0.9950,211263,1
33-4,multilabel_cnn,1.0000,1.0000,0.9996,1142448,1
33-4,multilabel_rnn,1.0000,1.0000,0.9990,1142448,1
33-5,multilabel_cnn,1.0000,1.0000,0.9994,874291,1
33-5,multilabel_rnn,1.0000,1.0000,0.9987,874291,1
33-6,multilabel_cnn,1.0000,1.0000,0.9997,1754064,1
33-6,multilabel_rnn,1.0000,1.0000,0.9994,1754064,1
33-7,multilabel_cnn,1.0000,1.0000,0.9965,125715,1
33-7,multilabel_rnn,1.0000,1.0000,0.9905,125715,1
33-8,multilabel_cnn,1.0000,1.0000,0.9998,1633173,1
33-8,multilabel_rnn,1.0000,1.0000,0.9994,1633173,1
33-9,multilabel_cnn,1.0000,1.0000,0.9992,554624,1
33-9,multilabel_rnn,1.0000,1.0000,0.9982,554624,1
33-10,multilabel_cnn,1.0000,1.0000,0.9994,791918,1
33-10,multilabel_rnn,1.0000,1.0000,0.9985,791918,1
33-11,multilabel_cnn,0.8507,0.9243,0.8678,1926837,5
33-11,multilabel_rnn,0.7363,0.8276,0.7060,1926837,5
33-12,multilabel_cnn,0.8708,0.9915,0.9924,5900370,2
33-12,multilabel_rnn,0.9350,0.9512,0.9697,5900370,2
33-13,multilabel_cnn,1.0000,1.0000,0.9996,1180647,1
33-13,multilabel_rnn,1.0000,1.0000,0.9991,1180647,1
33-14,multilabel_cnn,1.0000,1.0000,0.9997,1465184,1
33-14,multilabel_rnn,1.0000,1.0000,0.9993,1465184,1
33-15,multilabel_cnn,1.0000,1.0000,0.9997,1464659,1
33-15,multilabel_rnn,1.0000,1.0000,0.9993,1464659,1
33-16,multilabel_cnn,1.0000,1.0000,0.9991,431301,1
33-16,multilabel_rnn,1.0000,1.0000,0.9975,431301,1
33-17,multilabel_cnn,1.0000,1.0000,0.9993,686175,1
33-17,multilabel_rnn,1.0000,1.0000,0.9984,686175,1
33-18,multilabel_cnn,1.0000,1.0000,0.9998,2269225,1
33-18,multilabel_rnn,1.0000,1.0000,0.9995,2269225,1
34,multilabel_cnn,0.2391,0.8875,0.6935,15204930,49
34,multilabel_rnn,0.1562,0.7393,0.4884,15204930,49
34-0,multilabel_cnn,1.0000,1.0000,0.9993,769631,1
34-0,multilabel_rnn,1.0000,1.0000,0.9987,769631,1
34-1,multilabel_cnn,1.0000,1.0000,0.9941,98229,1
34-1,multilabel_rnn,1.0000,1.0000,0.9892,98229,1
34-2,multilabel_cnn,1.0000,1.0000,0.9995,1407842,1
34-2,multilabel_rnn,1.0000,1.0000,0.9993,1407842,1
34-3,multilabel_cnn,1.0000,1.0000,0.9997,3279603,1
34-3,multilabel_rnn,1.0000,1.0000,0.9997,3279603,1
34-4,multilabel_cnn,1.0000,1.0000,0.9940,91322,1
34-4,multilabel_rnn,1.0000,1.0000,0.9894,91322,1
34-5,multilabel_cnn,1.0000,1.0000,0.9983,330381,1
34-5,multilabel_rnn,1.0000,1.0000,0.9968,330381,1
34-6,multilabel_cnn,1.0000,1.0000,0.9994,966708,1
34-6,multilabel_rnn,1.0000,1.0000,0.9990,966708,1
34-7,multilabel_cnn,1.0000,1.0000,0.9967,139152,1
34-7,multilabel_rnn,1.0000,1.0000,0.9936,139152,1
34-8,multilabel_cnn,1.0000,1.0000,0.9989,421912,1
34-8,multilabel_rnn,1.0000,1.0000,0.9978,421912,1
34-9,multilabel_cnn,1.0000,1.0000,0.9998,2593306,1
34-9,multilabel_rnn,1.0000,1.0000,0.9996,2593306,1
34-10,multilabel_cnn,1.0000,1.0000,0.9995,977791,1
34-10,multilabel_rnn,1.0000,1.0000,0.9990,977791,1
34-11,multilabel_cnn,1.0000,1.0000,0.9969,187510,1
34-11,multilabel_rnn,1.0000,1.0000,0.9946,187510,1
34-12,multilabel_cnn,1.0000,1.0000,0.9997,2141112,1
34-12,multilabel_rnn,1.0000,1.0000,0.9995,2141112,1
34-13,multilabel_cnn,1.0000,1.0000,0.9997,1793947,1
34-13,multilabel_rnn,1.0000,1.0000,0.9994,1793947,1
34-14,multilabel_cnn,1.0000,1.0000,0.9999,3952354,1
34-14,multilabel_rnn,1.0000,1.0000,0.9997,3952354,1
34-15,multilabel_cnn,1.0000,1.0000,0.9991,594424,1
34-15,multilabel_rnn,1.0000,1.0000,0.9983,594424,1
34-16,multilabel_cnn,1.0000,1.0000,0.9997,1852248,1
34-16,multilabel_rnn,1.0000,1.0000,0.9994,1852248,1
34-17,multilabel_cnn,1.0000,1.0000,0.9995,1418430,1
34-17,multilabel_rnn,1.0000,1.0000,0.9993,1418430,1
34-18,multilabel_cnn,1.0000,1.0000,0.9999,4931146,1
34-18,multilabel_rnn,1.0000,1.0000,0.9998,4931146,1
34-19,multilabel_cnn,1.0000,1.0000,0.9999,4381553,1
34-19,multilabel_rnn,1.0000,1.0000,0.9998,4381553,1
34-20,multilabel_cnn,1.0000,1.0000,0.9989,449344,1
34-20,multilabel_rnn,1.0000,1.0000,0.9979,449344,1
34-21,multilabel_cnn,1.0000,1.0000,0.9995,1270101,1
34-21,multilabel_rnn,1.0000,1.0000,0.9991,1270101,1
34-22,multilabel_cnn,1.0000,1.0000,0.9938,78206,1
34-22,multilabel_rnn,1.0000,1.0000,0.9879,78206,1
34-23,multilabel_cnn,1.0000,1.0000,0.9997,1947763,1
34-23,multilabel_rnn,1.0000,1.0000,0.9995,1947763,1
34-24,multilabel_cnn,1.0000,1.0000,0.9998,2729652,1
34-24,multilabel_rnn,1.0000,1.0000,0.9996,2729652,1
34-25,multilabel_cnn,1.0000,1.0000,0.9547,11319,1
34-25,multilabel_rnn,1.0000,1.0000,0.9154,11319,1
34-26,multilabel_cnn,1.0000,1.0000,0.9997,1509462,1
34-26,multilabel_rnn,1.0000,1.0000,0.9994,1509462,1
34-27,multilabel_cnn,1.0000,1.0000,0.9995,954415,1
34-27,multilabel_rnn,1.0000,1.0000,0.9990,954415,1
34-28,multilabel_cnn,1.0000,1.0000,0.9988,339845,1
34-28,multilabel_rnn,1.0000,1.0000,0.9974,339845,1
34-29,multilabel_cnn,1.0000,1.0000,0.9994,806406,1
34-29,multilabel_rnn,1.0000,1.0000,0.9988,806406,1
34-30,multilabel_cnn,1.0000,1.0000,0.9996,1660461,1
34-30,multilabel_rnn,1.0000,1.0000,0.9994,1660461,1
34-31,multilabel_cnn,1.0000,1.0000,0.9999,4715930,1
34-31,multilabel_rnn,1.0000,1.0000,0.9998,4715930,1
34-32,multilabel_cnn,1.0000,1.0000,0.9991,622875,1
34-32,multilabel_rnn,1.0000,1.0000,0.9984,622875,1
34-33,multilabel_cnn,1.0000,1.0000,0.9998,2478549,1
34-33,multilabel_rnn,1.0000,1.0000,0.9996,2478549,1
34-34,multilabel_cnn,1.0000,1.0000,0.9978,213023,1
34-34,multilabel_rnn,1.0000,1.0000,0.9957,213023,1
34-35,multilabel_cnn,1.0000,1.0000,0.9973,183484,1
34-35,multilabel_rnn,1.0000,1.0000,0.9950,183484,1
34-36,multilabel_cnn,1.0000,1.0000,0.9999,2748912,1
34-36,multilabel_rnn,1.0000,1.0000,0.9996,2748912,1
34-37,multilabel_cnn,1.0000,1.0000,0.9996,1242967,1
34-37,multilabel_rnn,1.0000,1.0000,0.9992,1242967,1
34-38,multilabel_cnn,1.0000,1.0000,0.9997,1786874,1
34-38,multilabel_rnn,1.0000,1.0000,0.9994,1786874,1
34-39,multilabel_cnn,1.0000,1.0000,0.9999,3624942,1
34-39,multilabel_rnn,1.0000,1.0000,0.9997,3624942,1
34-40,multilabel_cnn,1.0000,1.0000,0.9999,3835759,1
34-40,multilabel_rnn,1.0000,1.0000,0.9997,3835759,1
34-41,multilabel_cnn,1.0000,1.0000,0.9945,82906,1
34-41,multilabel_rnn,1.0000,1.0000,0.9891,82906,1
34-42,multilabel_cnn,1.0000,1.0000,0.9976,235166,1
34-42,multilabel_rnn,1.0000,1.0000,0.9959,235166,1
34-43,multilabel_cnn,1.0000,1.0000,0.9995,837255,1
34-43,multilabel_rnn,1.0000,1.0000,0.9989,837255,1
34-44,multilabel_cnn,1.0000,1.0000,0.9999,4376452,1
34-44,multilabel_rnn,1.0000,1.0000,0.9998,4376452,1
34-45,multilabel_cnn,1.0000,1.0000,0.9985,347075,1
34-45,multilabel_rnn,1.0000,1.0000,0.9973,347075,1
34-46,multilabel_cnn,1.0000,1.0000,0.9999,3811789,1
34-46,multilabel_rnn,1.0000,1.0000,0.9997,3811789,1
34-47,multilabel_cnn,1.0000,1.0000,0.9999,3958266,1
34-47,multilabel_rnn,1.0000,1.0000,0.9997,3958266,1
34-48,multilabel_cnn,1.0000,1.0000,0.9998,2484946,1
34-48,multilabel_rnn,1.0000,1.0000,0.9996,2484946,1
35,multilabel_cnn,0.3949,0.9185,0.7944,13607023,19
35,multilabel_rnn,0.2501,0.7601,0.5721,13607023,19
35-0,multilabel_cnn,1.0000,1.0000,0.9992,460809,1
35-0,multilabel_rnn,1.0000,1.0000,0.9979,460809,1
35-1,multilabel_cnn,1.0000,1.0000,0.9999,4164383,1
35-1,multilabel_rnn,1.0000,1.0000,0.9997,4164383,1
35-2,multilabel_cnn,1.0000,1.0000,0.9996,1405627,1
35-2,multilabel_rnn,1.0000,1.0000,0.9993,1405627,1
35-3,multilabel_cnn,1.0000,1.0000,0.9999,6713837,1
35-3,multilabel_rnn,1.0000,1.0000,0.9998,6713837,1
35-4,multilabel_cnn,1.0000,1.0000,0.9998,2897444,1
35-4,multilabel_rnn,1.0000,1.0000,0.9997,2897444,1
35-5,multilabel_cnn,1.0000,1.0000,0.9999,4896758,1
35-5,multilabel_rnn,1.0000,1.0000,0.9998,4896758,1
35-6,multilabel_cnn,0.6094,0.9953,0.9946,5638421,2
35-6,multilabel_rnn,0.3216,0.9809,0.9906,5638421,2
35-7,multilabel_cnn,1.0000,1.0000,0.9998,3264637,1
35-7,multilabel_rnn,1.0000,1.0000,0.9997,3264637,1
35-8,multilabel_cnn,1.0000,1.0000,0.9977,159878,1
35-8,multilabel_rnn,1.0000,1.0000,0.9943,159878,1
35-9,multilabel_cnn,1.0000,1.0000,0.9996,1034845,1
35-9,multilabel_rnn,1.0000,1.0000,0.9991,1034845,1
35-10,multilabel_cnn,1.0000,1.0000,0.9998,2463662,1
35-10,multilabel_rnn,1.0000,1.0000,0.9996,2463662,1
35-11,multilabel_cnn,1.0000,1.0000,0.9998,2684937,1
35-11,multilabel_rnn,1.0000,1.0000,0.9996,2684937,1
35-12,multilabel_cnn,1.0000,1.0000,0.9999,3508880,1
35-12,multilabel_rnn,1.0000,1.0000,0.9997,3508880,1
35-13,multilabel_cnn,1.0000,1.0000,0.9998,3020755,1
35-13,multilabel_rnn,1.0000,1.0000,0.9997,3020755,1
35-14,multilabel_cnn,0.9759,0.9883,0.9857,7070539,3
35-14,multilabel_rnn,0.9568,0.9591,0.9440,7070539,3
35-15,multilabel_cnn,1.0000,1.0000,0.9998,2964657,1
35-15,multilabel_rnn,1.0000,1.0000,0.9997,2964657,1
35-16,multilabel_cnn,1.0000,1.0000,0.9998,2969650,1
35-16,multilabel_rnn,1.0000,1.0000,0.9997,2969650,1
35-17,multilabel_cnn,1.0000,1.0000,0.9997,1581081,1
35-17,multilabel_rnn,1.0000,1.0000,0.9994,1581081,1
35-18,multilabel_cnn,1.0000,1.0000,0.9993,605138,1
35-18,multilabel_rnn,1.0000,1.0000,0.9984,605138,1
36,multilabel_cnn,0.5411,0.8851,0.7935,14368016,19
36,multilabel_rnn,0.4423,0.7488,0.5777,14368016,19
36-0,multilabel_cnn,1.0000,1.0000,0.9979,220090,1
36-0,multilabel_rnn,1.0000,1.0000,0.9953,220090,1
36-1,multilabel_cnn,1.0000,1.0000,0.9999,4465256,1
36-1,multilabel_rnn,1.0000,1.0000,0.9998,4465256,1
36-2,multilabel_cnn,1.0000,1.0000,0.9999,5456994,1
36-2,multilabel_rnn,1.0000,1.0000,0.9998,5456994,1
36-3,multilabel_cnn,1.0000,1.0000,0.9929,74785,1
36-3,multilabel_rnn,1.0000,1.0000,0.9855,74785,1
36-4,multilabel_cnn,1.0000,1.0000,0.9999,9235470,1
36-4,multilabel_rnn,1.0000,1.0000,0.9999,9235470,1
36-5,multilabel_cnn,1.0000,1.0000,0.9996,1233101,1
36-5,multilabel_rnn,1.0000,1.0000,0.9991,1233101,1
36-6,multilabel_cnn,1.0000,1.0000,0.9988,493765,1
36-6,multilabel_rnn,1.0000,1.0000,0.9976,493765,1
36-7,multilabel_cnn,1.0000,1.0000,0.9989,872352,1
36-7,multilabel_rnn,1.0000,1.0000,0.9985,872352,1
36-8,multilabel_cnn,1.0000,1.0000,0.9991,1002947,1
36-8,multilabel_rnn,1.0000,1.0000,0.9987,1002947,1
36-9,multilabel_cnn,1.0000,1.0000,0.9994,1031053,1
36-9,multilabel_rnn,1.0000,1.0000,0.9987,1031053,1
36-10,multilabel_cnn,1.0000,1.0000,0.9994,798826,1
36-10,multilabel_rnn,1.0000,1.0000,0.9986,798826,1
36-11,multilabel_cnn,1.0000,1.0000,0.9990,490513,1
36-11,multilabel_rnn,1.0000,1.0000,0.9977,490513,1
36-12,multilabel_cnn,1.0000,1.0000,0.9996,1131839,1
36-12,multilabel_rnn,1.0000,1.0000,0.9990,1131839,1
36-13,multilabel_cnn,1.0000,1.0000,0.9997,1941403,1
36-13,multilabel_rnn,1.0000,1.0000,0.9993,1941403,1
36-14,multilabel_cnn,1.0000,1.0000,0.9988,440485,1
36-14,multilabel_rnn,1.0000,1.0000,0.9975,440485,1
36-15,multilabel_cnn,1.0000,1.0000,0.9988,390790,1
36-15,multilabel_rnn,1.0000,1.0000,0.9971,390790,1
36-16,multilabel_cnn,1.0000,1.0000,0.9993,728534,1
36-16,multilabel_rnn,1.0000,1.0000,0.9984,728534,1
36-17,multilabel_cnn,1.0000,1.0000,0.9992,744376,1
36-17,multilabel_rnn,1.0000,1.0000,0.9986,744376,1
36-18,multilabel_cnn,0.6919,0.8978,0.8840,1330131,4
36-18,multilabel_rnn,0.5435,0.7288,0.6737,1330131,4
37,multilabel_cnn,0.4281,0.8840,0.7458,5743132,41
37,multilabel_rnn,0.3773,0.7388,0.4857,5743132,41
37-0,multilabel_cnn,1.0000,1.0000,0.9996,1567130,1
37-0,multilabel_rnn,1.0000,1.0000,0.9993,1567130,1
37-1,multilabel_cnn,1.0000,1.0000,0.9976,204170,1
37-1,multilabel_rnn,1.0000,1.0000,0.9949,204170,1
37-2,multilabel_cnn,1.0000,1.0000,0.9994,941597,1
37-2,multilabel_rnn,1.0000,1.0000,0.9989,941597,1
37-3,multilabel_cnn,1.0000,1.0000,0.9998,2228071,1
37-3,multilabel_rnn,1.0000,1.0000,0.9995,2228071,1
37-4,multilabel_cnn,1.0000,1.0000,0.9987,499873,1
37-4,multilabel_rnn,1.0000,1.0000,0.9978,499873,1
37-5,multilabel_cnn,1.0000,1.0000,0.9988,436694,1
37-5,multilabel_rnn,1.0000,1.0000,0.9976,436694,1
37-6,multilabel_cnn,1.0000,1.0000,0.9685,14273,1
37-6,multilabel_rnn,1.0000,1.0000,0.9286,14273,1
37-7,multilabel_cnn,1.0000,1.0000,0.9989,541267,1
37-7,multilabel_rnn,1.0000,1.0000,0.9982,541267,1
37-8,multilabel_cnn,1.0000,1.0000,0.9996,1533253,1
37-8,multilabel_rnn,1.0000,1.0000,0.9993,1533253,1
37-9,multilabel_cnn,1.0000,1.0000,0.9983,335578,1
37-9,multilabel_rnn,1.0000,1.0000,0.9968,335578,1
37-10,multilabel_cnn,1.0000,1.0000,0.9995,1412407,1
37-10,multilabel_rnn,1.0000,1.0000,0.9992,1412407,1
37-11,multilabel_cnn,1.0000,1.0000,0.9987,384047,1
37-11,multilabel_rnn,1.0000,1.0000,0.9972,384047,1
37-12,multilabel_cnn,1.0000,1.0000,0.9994,941597,1
37-12,multilabel_rnn,1.0000,1.0000,0.9989,941597,1
37-13,multilabel_cnn,1.0000,1.0000,0.9995,1359683,1
37-13,multilabel_rnn,1.0000,1.0000,0.9992,1359683,1
37-14,multilabel_cnn,1.0000,1.0000,0.9969,153908,1
37-14,multilabel_rnn,1.0000,1.0000,0.9938,153908,1
37-15,multilabel_cnn,1.0000,1.0000,0.9987,532123,1
37-15,multilabel_rnn,1.0000,1.0000,0.9979,532123,1
37-16,multilabel_cnn,1.0000,1.0000,0.9976,246248,1
37-16,multilabel_rnn,1.0000,1.0000,0.9958,246248,1
37-17,multilabel_cnn,1.0000,1.0000,0.9983,335578,1
37-17,multilabel_rnn,1.0000,1.0000,0.9968,335578,1
37-18,multilabel_cnn,1.0000,1.0000,0.9991,691437,1
37-18,multilabel_rnn,1.0000,1.0000,0.9983,691437,1
37-19,multilabel_cnn,1.0000,1.0000,0.9993,559100,1
37-19,multilabel_rnn,1.0000,1.0000,0.9982,559100,1
37-20,multilabel_cnn,1.0000,1.0000,0.9783,19265,1
37-20,multilabel_rnn,1.0000,1.0000,0.9537,19265,1
37-21,multilabel_cnn,1.0000,1.0000,0.9980,299870,1
37-21,multilabel_rnn,1.0000,1.0000,0.9965,299870,1
37-22,multilabel_cnn,1.0000,1.0000,0.9982,302926,1
37-22,multilabel_rnn,1.0000,1.0000,0.9965,302926,1
37-23,multilabel_cnn,0.4237,0.8301,0.6747,1074267,6
37-23,multilabel_rnn,0.2788,0.6419,0.4760,1074267,6
37-24,multilabel_cnn,1.0000,1.0000,0.9989,508899,1
37-24,multilabel_rnn,1.0000,1.0000,0.9979,508899,1
37-25,multilabel_cnn,1.0000,1.0000,0.9963,133905,1
37-25,multilabel_rnn,1.0000,1.0000,0.9919,133905,1
37-26,multilabel_cnn,1.0000,1.0000,0.9916,67376,1
37-26,multilabel_rnn,1.0000,1.0000,0.9847,67376,1
37-27,multilabel_cnn,0.7111,0.9827,0.9684,1572250,2
37-27,multilabel_rnn,0.6589,0.9354,0.8205,1572250,2
37-28,multilabel_cnn,1.0000,1.0000,0.9984,300417,1
37-28,multilabel_rnn,1.0000,1.0000,0.9965,300417,1
37-29,multilabel_cnn,0.8524,0.9385,0.8975,398261,3
37-29,multilabel_rnn,0.8132,0.8973,0.8344,398261,3
37-30,multilabel_cnn,0.8999,0.9338,0.8958,1707120,8
37-30,multilabel_rnn,0.8323,0.8406,0.7381,1707120,8
37-31,multilabel_cnn,1.0000,1.0000,0.9527,10317,1
37-31,multilabel_rnn,1.0000,1.0000,0.9056,10317,1
37-32,multilabel_cnn,1.0000,1.0000,0.9988,423573,1
37-32,multilabel_rnn,1.0000,1.0000,0.9975,423573,1
37-33,multilabel_cnn,1.0000,1.0000,0.9981,276076,1
37-33,multilabel_rnn,1.0000,1.0000,0.9961,276076,1
37-34,multilabel_cnn,0.3254,0.8843,0.6729,2264612,18
37-34,multilabel_rnn,0.1492,0.6384,0.2853,2264612,18
37-35,multilabel_cnn,0.6487,0.8674,0.7163,2271157,10
37-35,multilabel_rnn,0.5179,0.7455,0.4990,2271157,10
37-36,multilabel_cnn,1.0000,1.0000,0.9640,14950,1
37-36,multilabel_rnn,1.0000,1.0000,0.9318,14950,1
37-37,multilabel_cnn,1.0000,1.0000,0.9997,1841834,1
37-37,multilabel_rnn,1.0000,1.0000,0.9994,1841834,1
37-38,multilabel_cnn,1.0000,1.0000,0.9992,731233,1
37-38,multilabel_rnn,1.0000,1.0000,0.9986,731233,1
37-39,multilabel_cnn,1.0000,1.0000,0.9942,90346,1
37-39,multilabel_rnn,1.0000,1.0000,0.9887,90346,1
37-40,multilabel_cnn,1.0000,1.0000,0.9997,1901762,1
37-40,multilabel_rnn,1.0000,1.0000,0.9994,1901762,1
38,multilabel_cnn,0.9139,0.9775,0.9667,1499146,4
38,multilabel_rnn,0.8408,0.9218,0.8556,1499146,4
38-0,multilabel_cnn,1.0000,1.0000,0.9347,6884,1
38-0,multilabel_rnn,1.0000,1.0000,0.8591,6884,1
38-1,multilabel_cnn,0.3266,0.7369,0.7010,243224,11
38-1,multilabel_rnn,0.2857,0.6524,0.7052,243224,11
38-9,multilabel_cnn,0.1732,0.4886,0.5902,2247,4
38-9,multilabel_rnn,0.3063,0.4871,0.7626,2247,4
38-10,multilabel_cnn,1.0000,1.0000,0.9997,1382335,1
38-10,multilabel_rnn,1.0000,1.0000,0.9993,1382335,1
39,multilabel_cnn,0.2064,0.9176,0.7373,10716751,63
39,multilabel_rnn,0.0749,0.7288,0.4431,10716751,63
39-0,multilabel_cnn,1.0000,1.0000,0.9997,1765989,1
39-0,multilabel_rnn,1.0000,1.0000,0.9993,1765989,1
39-1,multilabel_cnn,1.0000,1.0000,0.9997,2022240,1
39-1,multilabel_rnn,1.0000,1.0000,0.9994,2022240,1
39-2,multilabel_cnn,1.0000,1.0000,0.9994,729970,1
39-2,multilabel_rnn,1.0000,1.0000,0.9985,729970,1
39-3,multilabel_cnn,1.0000,1.0000,0.9996,1249118,1
39-3,multilabel_rnn,1.0000,1.0000,0.9991,1249118,1
39-4,multilabel_cnn,1.0000,1.0000,0.9995,1091128,1
39-4,multilabel_rnn,1.0000,1.0000,0.9990,1091128,1
39-5,multilabel_cnn,1.0000,1.0000,0.9985,319499,1
39-5,multilabel_rnn,1.0000,1.0000,0.9965,319499,1
39-6,multilabel_cnn,1.0000,1.0000,0.9999,4319084,1
39-6,multilabel_rnn,1.0000,1.0000,0.9997,4319084,1
39-7,multilabel_cnn,1.0000,1.0000,0.9998,1559938,1
39-7,multilabel_rnn,1.0000,1.0000,0.9993,1559938,1
39-8,multilabel_cnn,1.0000,1.0000,0.9997,2009916,1
39-8,multilabel_rnn,1.0000,1.0000,0.9994,2009916,1
39-9,multilabel_cnn,1.0000,1.0000,0.9996,1526492,1
39-9,multilabel_rnn,1.0000,1.0000,0.9992,1526492,1
39-10,multilabel_cnn,1.0000,1.0000,0.9998,2389329,1
39-10,multilabel_rnn,1.0000,1.0000,0.9995,2389329,1
39-11,multilabel_cnn,1.0000,1.0000,0.9998,2065752,1
39-11,multilabel_rnn,1.0000,1.0000,0.9994,2065752,1
39-12,multilabel_cnn,1.0000,1.0000,0.9997,1547821,1
39-12,multilabel_rnn,1.0000,1.0000,0.9992,1547821,1
39-13,multilabel_cnn,1.0000,1.0000,0.9998,1581556,1
39-13,multilabel_rnn,1.0000,1.0000,0.9993,1581556,1
39-14,multilabel_cnn,1.0000,1.0000,0.9997,1814852,1
39-14,multilabel_rnn,1.0000,1.0000,0.9993,1814852,1
39-15,multilabel_cnn,1.0000,1.0000,0.9974,187978,1
39-15,multilabel_rnn,1.0000,1.0000,0.9948,187978,1
39-16,multilabel_cnn,1.0000,1.0000,0.9997,1651775,1
39-16,multilabel_rnn,1.0000,1.0000,0.9993,1651775,1
39-17,multilabel_cnn,1.0000,1.0000,0.9990,528375,1
39-17,multilabel_rnn,1.0000,1.0000,0.9980,528375,1
39-18,multilabel_cnn,1.0000,1.0000,0.9994,822550,1
39-18,multilabel_rnn,1.0000,1.0000,0.9987,822550,1
39-19,multilabel_cnn,1.0000,1.0000,0.9673,14549,1
39-19,multilabel_rnn,1.0000,1.0000,0.9294,14549,1
39-20,multilabel_cnn,1.0000,1.0000,0.9999,4277225,1
39-20,multilabel_rnn,1.0000,1.0000,0.9997,4277225,1
39-21,multilabel_cnn,1.0000,1.0000,0.9972,161796,1
39-21,multilabel_rnn,1.0000,1.0000,0.9937,161796,1
39-22,multilabel_cnn,1.0000,1.0000,0.9997,1792447,1
39-22,multilabel_rnn,1.0000,1.0000,0.9994,1792447,1
39-23,multilabel_cnn,1.0000,1.0000,0.9996,1358134,1
39-23,multilabel_rnn,1.0000,1.0000,0.9991,1358134,1
39-24,multilabel_cnn,1.0000,1.0000,0.9979,197103,1
39-24,multilabel_rnn,1.0000,1.0000,0.9953,197103,1
39-25,multilabel_cnn,1.0000,1.0000,0.9999,3208940,1
39-25,multilabel_rnn,1.0000,1.0000,0.9997,3208940,1
39-26,multilabel_cnn,1.0000,1.0000,0.9997,1906495,1
39-26,multilabel_rnn,1.0000,1.0000,0.9994,1906495,1
39-27,multilabel_cnn,1.0000,1.0000,0.9985,319499,1
39-27,multilabel_rnn,1.0000,1.0000,0.9965,319499,1
39-28,multilabel_cnn,1.0000,1.0000,0.9999,4330884,1
39-28,multilabel_rnn,1.0000,1.0000,0.9997,4330884,1
39-29,multilabel_cnn,1.0000,1.0000,0.9997,1624340,1
39-29,multilabel_rnn,1.0000,1.0000,0.9992,1624340,1
39-30,multilabel_cnn,1.0000,1.0000,0.9989,423106,1
39-30,multilabel_rnn,1.0000,1.0000,0.9974,423106,1
39-31,multilabel_cnn,1.0000,1.0000,0.9998,2763304,1
39-31,multilabel_rnn,1.0000,1.0000,0.9996,2763304,1
39-32,multilabel_cnn,1.0000,1.0000,0.9992,577388,1
39-32,multilabel_rnn,1.0000,1.0000,0.9981,577388,1
39-33,multilabel_cnn,1.0000,1.0000,0.9992,600445,1
39-33,multilabel_rnn,1.0000,1.0000,0.9982,600445,1
39-34,multilabel_cnn,1.0000,1.0000,0.9999,5126718,1
39-34,multilabel_rnn,1.0000,1.0000,0.9998,5126718,1
39-35,multilabel_cnn,1.0000,1.0000,0.9996,1325767,1
39-35,multilabel_rnn,1.0000,1.0000,0.9991,1325767,1
39-36,multilabel_cnn,1.0000,1.0000,0.9994,771150,1
39-36,multilabel_rnn,1.0000,1.0000,0.9987,771150,1
39-37,multilabel_cnn,1.0000,1.0000,0.9996,1371315,1
39-37,multilabel_rnn,1.0000,1.0000,0.9991,1371315,1
39-38,multilabel_cnn,1.0000,1.0000,0.9978,230580,1
39-38,multilabel_rnn,1.0000,1.0000,0.9950,230580,1
39-39,multilabel_cnn,1.0000,1.0000,0.9999,4319084,1
39-39,multilabel_rnn,1.0000,1.0000,0.9998,4319084,1
39-40,multilabel_cnn,1.0000,1.0000,0.9996,1395901,1
39-40,multilabel_rnn,1.0000,1.0000,0.9991,1395901,1
39-41,multilabel_cnn,1.0000,1.0000,0.9997,1660346,1
39-41,multilabel_rnn,1.0000,1.0000,0.9993,1660346,1
39-42,multilabel_cnn,1.0000,1.0000,0.9998,3177776,1
39-42,multilabel_rnn,1.0000,1.0000,0.9996,3177776,1
39-43,multilabel_cnn,1.0000,1.0000,0.9989,433398,1
39-43,multilabel_rnn,1.0000,1.0000,0.9975,433398,1
39-44,multilabel_cnn,1.0000,1.0000,0.9991,544897,1
39-44,multilabel_rnn,1.0000,1.0000,0.9980,544897,1
39-45,multilabel_cnn,1.0000,1.0000,0.9996,1186731,1
39-45,multilabel_rnn,1.0000,1.0000,0.9991,1186731,1
39-46,multilabel_cnn,1.0000,1.0000,0.9995,843674,1
39-46,multilabel_rnn,1.0000,1.0000,0.9988,843674,1
39-47,multilabel_cnn,1.0000,1.0000,0.9997,1892457,1
39-47,multilabel_rnn,1.0000,1.0000,0.9993,1892457,1
39-48,multilabel_cnn,1.0000,1.0000,0.9993,645311,1
39-48,multilabel_rnn,1.0000,1.0000,0.9984,645311,1
39-49,multilabel_cnn,1.0000,1.0000,0.9999,3358675,1
39-49,multilabel_rnn,1.0000,1.0000,0.9997,3358675,1
39-50,multilabel_cnn,1.0000,1.0000,0.9992,533086,1
39-50,multilabel_rnn,1.0000,1.0000,0.9981,533086,1
39-51,multilabel_cnn,1.0000,1.0000,0.9994,802670,1
39-51,multilabel_rnn,1.0000,1.0000,0.9987,802670,1
39-52,multilabel_cnn,1.0000,1.0000,0.9992,660733,1
39-52,multilabel_rnn,1.0000,1.0000,0.9984,660733,1
39-53,multilabel_cnn,1.0000,1.0000,0.9994,873012,1
39-53,multilabel_rnn,1.0000,1.0000,0.9987,873012,1
39-54,multilabel_cnn,1.0000,1.0000,0.9994,771150,1
39-54,multilabel_rnn,1.0000,1.0000,0.9987,771150,1
39-55,multilabel_cnn,1.0000,1.0000,0.9996,1295431,1
39-55,multilabel_rnn,1.0000,1.0000,0.9992,1295431,1
39-56,multilabel_cnn,1.0000,1.0000,0.9993,633051,1
39-56,multilabel_rnn,1.0000,1.0000,0.9983,633051,1
39-57,multilabel_cnn,1.0000,1.0000,0.9998,2637794,1
39-57,multilabel_rnn,1.0000,1.0000,0.9996,2637794,1
39-58,multilabel_cnn,1.0000,1.0000,0.9995,1060827,1
39-58,multilabel_rnn,1.0000,1.0000,0.9989,1060827,1
39-59,multilabel_cnn,1.0000,1.0000,0.9997,1570295,1
39-59,multilabel_rnn,1.0000,1.0000,0.9993,1570295,1
39-60,multilabel_cnn,1.0000,1.0000,0.9996,1165111,1
39-60,multilabel_rnn,1.0000,1.0000,0.9991,1165111,1
39-61,multilabel_cnn,1.0000,1.0000,0.9992,511484,1
39-61,multilabel_rnn,1.0000,1.0000,0.9980,511484,1
39-62,multilabel_cnn,1.0000,1.0000,0.9989,436893,1
39-62,multilabel_rnn,1.0000,1.0000,0.9976,436893,1
40,multilabel_cnn,0.4534,0.8881,0.7012,13062170,47
40,multilabel_rnn,0.3637,0.6993,0.4035,13062170,47
40-0,multilabel_cnn,1.0000,1.0000,0.9992,624367,1
40-0,multilabel_rnn,1.0000,1.0000,0.9982,624367,1
40-1,multilabel_cnn,1.0000,1.0000,0.9928,56864,1
40-1,multilabel_rnn,1.0000,1.0000,0.9812,56864,1
40-2,multilabel_cnn,1.0000,1.0000,0.9992,697735,1
40-2,multilabel_rnn,1.0000,1.0000,0.9981,697735,1
40-3,multilabel_cnn,1.0000,1.0000,0.9994,907114,1
40-3,multilabel_rnn,1.0000,1.0000,0.9986,907114,1
40-4,multilabel_cnn,1.0000,1.0000,0.9566,11004,1
40-4,multilabel_rnn,1.0000,1.0000,0.8978,11004,1
40-5,multilabel_cnn,1.0000,1.0000,0.9998,2053491,1
40-5,multilabel_rnn,1.0000,1.0000,0.9995,2053491,1
40-6,multilabel_cnn,1.0000,1.0000,0.9987,317077,1
40-6,multilabel_rnn,1.0000,1.0000,0.9969,317077,1
40-7,multilabel_cnn,1.0000,1.0000,0.9993,589901,1
40-7,multilabel_rnn,1.0000,1.0000,0.9982,589901,1
40-8,multilabel_cnn,1.0000,1.0000,0.9978,240588,1
40-8,multilabel_rnn,1.0000,1.0000,0.9949,240588,1
40-9,multilabel_cnn,1.0000,1.0000,0.9973,166825,1
40-9,multilabel_rnn,1.0000,1.0000,0.9937,166825,1
40-10,multilabel_cnn,1.0000,1.0000,0.9996,1330221,1
40-10,multilabel_rnn,1.0000,1.0000,0.9991,1330221,1
40-11,multilabel_cnn,1.0000,1.0000,0.9982,230786,1
40-11,multilabel_rnn,1.0000,1.0000,0.9955,230786,1
40-12,multilabel_cnn,1.0000,1.0000,0.9999,4533037,1
40-12,multilabel_rnn,1.0000,1.0000,0.9998,4533037,1
40-13,multilabel_cnn,1.0000,1.0000,0.9998,2118160,1
40-13,multilabel_rnn,1.0000,1.0000,0.9995,2118160,1
40-14,multilabel_cnn,0.6461,0.9524,0.9434,2624386,4
40-14,multilabel_rnn,0.4399,0.8263,0.8031,2624386,4
40-15,multilabel_cnn,1.0000,1.0000,0.9999,3991314,1
40-15,multilabel_rnn,1.0000,1.0000,0.9997,3991314,1
40-16,multilabel_cnn,1.0000,1.0000,0.9993,678729,1
40-16,multilabel_rnn,1.0000,1.0000,0.9983,678729,1
40-17,multilabel_cnn,1.0000,1.0000,0.9991,551115,1
40-17,multilabel_rnn,1.0000,1.0000,0.9978,551115,1
40-18,multilabel_cnn,0.8977,0.9816,0.9787,6000883,3
40-18,multilabel_rnn,0.8798,0.8953,0.9155,6000883,3
40-19,multilabel_cnn,1.0000,1.0000,0.9996,1313568,1
40-19,multilabel_rnn,1.0000,1.0000,0.9991,1313568,1
40-20,multilabel_cnn,1.0000,1.0000,0.9850,29181,1
40-20,multilabel_rnn,1.0000,1.0000,0.9638,29181,1
40-21,multilabel_cnn,1.0000,1.0000,0.9994,985174,1
40-21,multilabel_rnn,1.0000,1.0000,0.9987,985174,1
40-22,multilabel_cnn,1.0000,1.0000,0.9993,890566,1
40-22,multilabel_rnn,1.0000,1.0000,0.9986,890566,1
40-23,multilabel_cnn,1.0000,1.0000,0.9994,905068,1
40-23,multilabel_rnn,1.0000,1.0000,0.9989,905068,1
40-24,multilabel_cnn,1.0000,1.0000,0.9996,1050644,1
40-24,multilabel_rnn,1.0000,1.0000,0.9990,1050644,1
40-25,multilabel_cnn,1.0000,1.0000,0.9905,45386,1
40-25,multilabel_rnn,1.0000,1.0000,0.9772,45386,1
40-26,multilabel_cnn,1.0000,1.0000,0.9990,452327,1
40-26,multilabel_rnn,1.0000,1.0000,0.9976,452327,1
40-27,multilabel_cnn,1.0000,1.0000,0.9996,1193256,1
40-27,multilabel_rnn,1.0000,1.0000,0.9990,1193256,1
40-28,multilabel_cnn,1.0000,1.0000,0.9982,234138,1
40-28,multilabel_rnn,1.0000,1.0000,0.9955,234138,1
40-29,multilabel_cnn,1.0000,1.0000,0.9993,661733,1
40-29,multilabel_rnn,1.0000,1.0000,0.9984,661733,1
40-30,multilabel_cnn,1.0000,1.0000,0.9996,1143910,1
40-30,multilabel_rnn,1.0000,1.0000,0.9990,1143910,1
40-31,multilabel_cnn,1.0000,1.0000,0.9996,1118700,1
40-31,multilabel_rnn,1.0000,1.0000,0.9991,1118700,1
40-32,multilabel_cnn,1.0000,1.0000,0.9995,830924,1
40-32,multilabel_rnn,1.0000,1.0000,0.9988,830924,1
40-33,multilabel_cnn,1.0000,1.0000,0.9996,1138402,1
40-33,multilabel_rnn,1.0000,1.0000,0.9991,1138402,1
40-34,multilabel_cnn,1.0000,1.0000,0.9997,1496464,1
40-34,multilabel_rnn,1.0000,1.0000,0.9993,1496464,1
40-35,multilabel_cnn,1.0000,1.0000,0.9997,2145171,1
40-35,multilabel_rnn,1.0000,1.0000,0.9995,2145171,1
40-36,multilabel_cnn,1.0000,1.0000,0.9923,48443,1
40-36,multilabel_rnn,1.0000,1.0000,0.9795,48443,1
40-37,multilabel_cnn,1.0000,1.0000,0.9997,1663090,1
40-37,multilabel_rnn,1.0000,1.0000,0.9993,1663090,1
40-38,multilabel_cnn,0.8117,0.9857,0.9764,1308813,2
40-38,multilabel_rnn,0.7832,0.9650,0.9211,1308813,2
40-39,multilabel_cnn,1.0000,1.0000,0.9128,3755,1
40-39,multilabel_rnn,1.0000,1.0000,0.7468,3755,1
40-40,multilabel_cnn,1.0000,1.0000,0.9913,52745,1
40-40,multilabel_rnn,1.0000,1.0000,0.9799,52745,1
40-41,multilabel_cnn,1.0000,1.0000,0.9979,185367,1
40-41,multilabel_rnn,1.0000,1.0000,0.9944,185367,1
40-42,multilabel_cnn,1.0000,1.0000,0.9994,913270,1
40-42,multilabel_rnn,1.0000,1.0000,0.9986,913270,1
40-43,multilabel_cnn,1.0000,1.0000,0.9951,83640,1
40-43,multilabel_rnn,1.0000,1.0000,0.9880,83640,1
40-44,multilabel_cnn,1.0000,1.0000,0.9994,992787,1
40-44,multilabel_rnn,1.0000,1.0000,0.9988,992787,1
40-45,multilabel_cnn,1.0000,1.0000,0.9997,1447039,1
40-45,multilabel_rnn,1.0000,1.0000,0.9992,1447039,1
40-46,multilabel_cnn,1.0000,1.0000,0.9992,624367,1
40-46,multilabel_rnn,1.0000,1.0000,0.9982,624367,1
41,multilabel_cnn,0.7183,0.9614,0.9589,9359970,3
41,multilabel_rnn,0.5951,0.8639,0.8570,9359970,3
41-0,multilabel_cnn,0.7842,0.9344,0.8839,4849167,6
41-0,multilabel_rnn,0.6455,0.7991,0.6412,4849167,6
41-1,multilabel_cnn,0.4662,0.9021,0.7889,8270452,18
41-1,multilabel_rnn,0.3044,0.7607,0.5172,8270452,18
41-2,multilabel_cnn,0.7763,0.9250,0.8950,1408692,5
41-2,multilabel_rnn,0.6488,0.7820,0.7107,1408692,5
42,multilabel_cnn,0.9136,0.9737,0.9647,1580068,4
42,multilabel_rnn,0.8156,0.8965,0.8317,1580068,4
42-0,multilabel_cnn,1.0000,1.0000,0.9524,9196,1
42-0,multilabel_rnn,1.0000,1.0000,0.8923,9196,1
42-1,multilabel_cnn,0.3653,0.7408,0.6373,288638,11
42-1,multilabel_rnn,0.2925,0.6398,0.5912,288638,11
42-9,multilabel_cnn,0.2576,0.4988,0.5812,3721,4
42-9,multilabel_rnn,0.3289,0.5350,0.7421,3721,4
42-10,multilabel_cnn,1.0000,1.0000,0.9997,1416920,1
42-10,multilabel_rnn,1.0000,1.0000,0.9993,1416920,1
43,multilabel_cnn,0.3171,0.9079,0.7383,16965945,38
43,multilabel_rnn,0.2282,0.7678,0.5175,16965945,38
43-0,multilabel_cnn,1.0000,1.0000,0.9998,2719221,1
43-0,multilabel_rnn,1.0000,1.0000,0.9996,2719221,1
43-1,multilabel_cnn,1.0000,1.0000,0.9999,4300092,1
43-1,multilabel_rnn,1.0000,1.0000,0.9997,4300092,1
43-2,multilabel_cnn,1.0000,1.0000,0.9996,1696725,1
43-2,multilabel_rnn,1.0000,1.0000,0.9994,1696725,1
43-3,multilabel_cnn,1.0000,1.0000,0.9995,1104500,1
43-3,multilabel_rnn,1.0000,1.0000,0.9991,1104500,1
43-4,multilabel_cnn,0.9413,0.9402,0.9428,262126,2
43-4,multilabel_rnn,0.8945,0.8967,0.8936,262126,2
43-5,multilabel_cnn,1.0000,1.0000,0.9999,3839369,1
43-5,multilabel_rnn,1.0000,1.0000,0.9997,3839369,1
43-6,multilabel_cnn,1.0000,1.0000,0.9995,1223976,1
43-6,multilabel_rnn,1.0000,1.0000,0.9991,1223976,1
43-7,multilabel_cnn,1.0000,1.0000,0.9989,508402,1
43-7,multilabel_rnn,1.0000,1.0000,0.9980,508402,1
43-8,multilabel_cnn,1.0000,1.0000,0.9996,1257689,1
43-8,multilabel_rnn,1.0000,1.0000,0.9992,1257689,1
43-9,multilabel_cnn,1.0000,1.0000,0.9986,405377,1
43-9,multilabel_rnn,1.0000,1.0000,0.9974,405377,1
43-10,multilabel_cnn,1.0000,1.0000,0.9999,4586898,1
43-10,multilabel_rnn,1.0000,1.0000,0.9998,4586898,1
43-11,multilabel_cnn,1.0000,1.0000,0.9995,1322910,1
43-11,multilabel_rnn,1.0000,1.0000,0.9992,1322910,1
43-12,multilabel_cnn,1.0000,1.0000,0.9998,3569366,1
43-12,multilabel_rnn,1.0000,1.0000,0.9997,3569366,1
43-13,multilabel_cnn,0.9790,0.9794,0.9780,1151901,2
43-13,multilabel_rnn,0.9519,0.9509,0.9481,1151901,2
43-14,multilabel_cnn,1.0000,1.0000,0.9987,352434,1
43-14,multilabel_rnn,1.0000,1.0000,0.9973,352434,1
43-15,multilabel_cnn,1.0000,1.0000,0.8561,2798,1
43-15,multilabel_rnn,1.0000,1.0000,0.6748,2798,1
43-16,multilabel_cnn,1.0000,1.0000,0.9997,1660269,1
43-16,multilabel_rnn,1.0000,1.0000,0.9994,1660269,1
43-17,multilabel_cnn,1.0000,1.0000,0.9989,555018,1
43-17,multilabel_rnn,1.0000,1.0000,0.9981,555018,1
43-18,multilabel_cnn,0.5336,0.9159,0.8196,3497700,21
43-18,multilabel_rnn,0.3131,0.8012,0.5714,3497700,21
43-19,multilabel_cnn,1.0000,1.0000,0.9999,6798919,1
43-19,multilabel_rnn,1.0000,1.0000,0.9998,6798919,1
43-20,multilabel_cnn,1.0000,1.0000,0.9999,4210657,1
43-20,multilabel_rnn,1.0000,1.0000,0.9997,4210657,1
43-21,multilabel_cnn,0.9134,0.9354,0.9385,1595361,2
43-21,multilabel_rnn,0.7755,0.7869,0.8051,1595361,2
43-22,multilabel_cnn,1.0000,1.0000,0.9999,6071065,1
43-22,multilabel_rnn,1.0000,1.0000,0.9998,6071065,1
43-23,multilabel_cnn,1.0000,1.0000,0.9985,387230,1
43-23,multilabel_rnn,1.0000,1.0000,0.9975,387230,1
43-24,multilabel_cnn,1.0000,1.0000,0.9999,6273207,1
43-24,multilabel_rnn,1.0000,1.0000,0.9998,6273207,1
43-25,multilabel_cnn,0.7280,0.9330,0.9180,1884907,4
43-25,multilabel_rnn,0.6189,0.7792,0.7687,1884907,4
43-26,multilabel_cnn,0.9131,0.9588,0.9296,1997787,3
43-26,multilabel_rnn,0.8159,0.8671,0.7696,1997787,3
43-27,multilabel_cnn,1.0000,1.0000,0.9994,959159,1
43-27,multilabel_rnn,1.0000,1.0000,0.9989,959159,1
43-28,multilabel_cnn,1.0000,1.0000,0.9994,1041333,1
43-28,multilabel_rnn,1.0000,1.0000,0.9990,1041333,1
43-29,multilabel_cnn,1.0000,1.0000,0.9997,1739043,1
43-29,multilabel_rnn,1.0000,1.0000,0.9994,1739043,1
43-30,multilabel_cnn,0.6588,0.9312,0.8843,2661899,8
43-30,multilabel_rnn,0.5496,0.7307,0.6394,2661899,8
43-31,multilabel_cnn,1.0000,1.0000,0.9996,1276843,1
43-31,multilabel_rnn,1.0000,1.0000,0.9992,1276843,1
43-32,multilabel_cnn,1.0000,1.0000,0.9999,3944363,1
43-32,multilabel_rnn,1.0000,1.0000,0.9997,3944363,1
43-33,multilabel_cnn,1.0000,1.0000,0.9995,1214131,1
43-33,multilabel_rnn,1.0000,1.0000,0.9991,1214131,1
43-34,multilabel_cnn,1.0000,1.0000,0.9485,8931,1
43-34,multilabel_rnn,1.0000,1.0000,0.8812,8931,1
43-35,multilabel_cnn,1.0000,1.0000,0.9997,2073806,1
43-35,multilabel_rnn,1.0000,1.0000,0.9995,2073806,1
43-36,multilabel_cnn,1.0000,1.0000,0.9986,390750,1
43-36,multilabel_rnn,1.0000,1.0000,0.9974,390750,1
43-37,multilabel_cnn,1.0000,1.0000,0.9994,996162,1
43-37,multilabel_rnn,1.0000,1.0000,0.9989,996162,1


==> results/multilabel-results.csv <==
model-name,type,acc,precision,recall,train-size,n-class
model,multilabel_cnn,1,1,0.9999,19320929,2
model,multilabel_dnn,1,0.9999,0.9999,19320929,2
model,multilabel_rnn,1,1,1,19320929,2
model-0,multilabel_cnn,0.9,0.9546,0.9051,16954800,13
model-0,multilabel_dnn,0.788,0.8223,0.6924,16954800,13
model-0,multilabel_rnn,0.8464,0.9039,0.7981,16954800,13
model-0-0,multilabel_cnn,0.5765,0.817,0.6803,608291,1
model-0-0,multilabel_dnn,0.4391,0.5878,0.3819,608291,1
model-0-0,multilabel_rnn,0.5596,0.7064,0.5113,608291,1
model-0-1,multilabel_cnn,0.4443,0.7417,0.5435,381219,10
model-0-1,multilabel_dnn,0.3195,0.5208,0.2909,381219,10
model-0-1,multilabel_rnn,0.3621,0.6284,0.4631,381219,10
model-0-10,multilabel_cnn,0.5449,0.9189,0.8393,1287044,4
model-0-10,multilabel_dnn,0.4267,0.8399,0.4843,1287044,4
model-0-10,multilabel_rnn,0.4947,0.8417,0.6533,1287044,4
model-0-11,multilabel_cnn,0.5673,0.6646,0.4256,102293,10
model-0-11,multilabel_dnn,0.5237,0.5281,0.4369,102293,10
model-0-11,multilabel_rnn,0.5725,0.6809,0.4027,102293,10
model-0-12,multilabel_cnn,0.6055,0.7721,0.6196,446580,3
model-0-12,multilabel_dnn,0.4,0.5513,0.3417,446580,3
model-0-12,multilabel_rnn,0.5729,0.7013,0.426,446580,3
model-0-2,multilabel_cnn,0.749,0.4898,0.6413,6552,3
model-0-2,multilabel_dnn,0.5638,0.3255,0.5922,6552,3
model-0-2,multilabel_rnn,0.7716,0.4091,0.5477,6552,3
model-0-3,multilabel_cnn,0.6879,0.7486,0.5611,196459,8
model-0-3,multilabel_dnn,0.599,0.632,0.4521,196459,8
model-0-3,multilabel_rnn,0.6543,0.7494,0.4893,196459,8
model-0-4,multilabel_cnn,0.8953,0.9611,0.9269,13921395,3
model-0-4,multilabel_dnn,0.6604,0.7444,0.5979,13921395,3
model-0-4,multilabel_rnn,0.831,0.9087,0.8069,13921395,3
model-0-5,multilabel_cnn,0.7927,0.8374,0.7832,514723,8
model-0-5,multilabel_dnn,0.4081,0.5535,0.743,514723,8
model-0-5,multilabel_rnn,0.786,0.7494,0.7258,514723,8
model-0-6,multilabel_cnn,0.4302,0.6378,0.3859,186419,6
model-0-6,multilabel_dnn,0.3343,0.4554,0.2954,186419,6
model-0-6,multilabel_rnn,0.4421,0.5961,0.3166,186419,6
model-0-7,multilabel_cnn,0.5792,0.8547,0.7854,1061982,5
model-0-7,multilabel_dnn,0.2673,0.5783,0.4299,1061982,5
model-0-7,multilabel_rnn,0.5005,0.7192,0.6179,1061982,5
model-0-8,multilabel_cnn,0.5264,0.8777,0.7831,786622,6
model-0-8,multilabel_dnn,0.3998,0.6814,0.5337,786622,6
model-0-8,multilabel_rnn,0.4569,0.7799,0.6075,786622,6
model-0-9,multilabel_cnn,0.1867,0.4421,0.127,102017,6
model-0-9,multilabel_dnn,0.1849,0.3347,0.2005,102017,6
model-0-9,multilabel_rnn,0.2007,0.3688,0.0679,102017,6
model-1,multilabel_cnn,0.8207,0.9177,0.7913,2366129,15
model-1,multilabel_dnn,0.2778,0.3853,0.0253,2366129,15
model-1,multilabel_rnn,0.6461,0.8109,0.5215,2366129,15
model-1-0,multilabel_cnn,0.8697,0.7206,0.6921,22114,2
model-1-0,multilabel_dnn,0.8063,0.672,0.6919,22114,2
model-1-0,multilabel_rnn,0.8815,0.7568,0.7265,22114,2
model-1-1,multilabel_cnn,0.936,0.5998,0.9659,3466,4
model-1-1,multilabel_dnn,0.4846,0.3863,0.5815,3466,4
model-1-1,multilabel_rnn,0.5842,0.5242,0.6305,3466,4
model-1-10,multilabel_cnn,0.9041,0.9206,0.8889,275003,5
model-1-10,multilabel_dnn,0.7552,0.7545,0.7278,275003,5
model-1-10,multilabel_rnn,0.8669,0.8681,0.8485,275003,5
model-1-11,multilabel_cnn,0.788,0.8302,0.6472,52345,2
model-1-11,multilabel_dnn,0.7537,0.7439,0.6438,52345,2
model-1-11,multilabel_rnn,0.7902,0.8344,0.6373,52345,2
model-1-12,multilabel_cnn,0.7948,0.8834,0.7924,192155,3
model-1-12,multilabel_dnn,0.4645,0.5352,0.5564,192155,3
model-1-12,multilabel_rnn,0.7744,0.8497,0.78,192155,3
model-1-13,multilabel_cnn,0.8494,0.8945,0.8307,465004,4
model-1-13,multilabel_dnn,0.7505,0.7434,0.6613,465004,4
model-1-13,multilabel_rnn,0.819,0.8575,0.7571,465004,4
model-1-14,multilabel_cnn,0.7963,0.9324,0.82,82079,1
model-1-14,multilabel_dnn,0.7953,0.8896,0.811,82079,1
model-1-14,multilabel_rnn,0.7976,0.9208,0.8138,82079,1
model-1-2,multilabel_cnn,0.8838,0.7373,0.8093,8291,1
model-1-2,multilabel_dnn,0.7802,0.5822,0.7706,8291,1
model-1-2,multilabel_rnn,0.9231,0.7286,0.8947,8291,1
model-1-3,multilabel_cnn,0.6113,0.6595,0.6364,37646,4
model-1-3,multilabel_dnn,0.5806,0.5754,0.6376,37646,4
model-1-3,multilabel_rnn,0.6086,0.6408,0.6419,37646,4
model-1-4,multilabel_cnn,0.9631,0.9676,0.9537,611583,4
model-1-4,multilabel_dnn,0.9177,0.9103,0.8716,611583,4
model-1-4,multilabel_rnn,0.9565,0.9632,0.9259,611583,4
model-1-5,multilabel_cnn,0.5277,0.6638,0.4502,62581,4
model-1-5,multilabel_dnn,0.3627,0.4024,0.2298,62581,4
model-1-5,multilabel_rnn,0.5008,0.649,0.3147,62581,4
model-1-6,multilabel_cnn,0.4388,0.4586,0.5164,6860,5
model-1-6,multilabel_dnn,0.3657,0.3888,0.4815,6860,5
model-1-6,multilabel_rnn,0.5278,0.4843,0.6587,6860,5
model-1-7,multilabel_cnn,0.8304,0.9607,0.8547,141327,2
model-1-7,multilabel_dnn,0.8328,0.94,0.8365,141327,2
model-1-7,multilabel_rnn,0.8327,0.9587,0.8354,141327,2
model-1-8,multilabel_cnn,0.8843,0.9754,0.927,500057,3
model-1-8,multilabel_dnn,0.8721,0.971,0.8466,500057,3
model-1-8,multilabel_rnn,0.8749,0.9731,0.8575,500057,3
model-1-9,multilabel_cnn,0.9926,0.9781,0.9293,144109,3
model-1-9,multilabel_dnn,0.9856,0.9477,0.908,144109,3
model-1-9,multilabel_rnn,0.9952,0.9765,0.9181,144109,3


==> results/single_label_clean_modelnotempty_export_v2_fixed.csv <==
model-name,type,acc,precision,recall,train-size,n-class
-,cnn,1.0000,1.0000,1.0000,590833602,44
-,rnn,1.0000,1.0000,1.0000,590833602,44
0,cnn,0.9204,0.9253,0.9169,26643715,13
0,rnn,0.8304,0.8603,0.7905,26643715,13
0-0,cnn,0.6910,0.9003,0.5001,692124,5
0-0,rnn,0.5542,0.7231,0.3141,692124,5
0-1,cnn,0.6037,0.8251,0.4481,387703,10
0-1,rnn,0.5118,0.7329,0.3217,387703,10
0-2,cnn,1.0000,1.0000,1.0000,6859,1
0-2,rnn,1.0000,1.0000,1.0000,6859,1
0-3,cnn,0.8289,0.8407,0.8061,235746,3
0-3,rnn,0.7939,0.8171,0.5627,235746,3
0-4,cnn,0.8225,0.8273,0.8178,20674299,10
0-4,rnn,0.7837,0.7980,0.7572,20674299,10
0-5,cnn,0.8417,0.8519,0.8274,513834,3
0-5,rnn,0.8042,0.8748,0.6858,513834,3
0-6,cnn,0.5511,0.7929,0.3571,179637,6
0-6,rnn,0.4752,0.7429,0.2170,179637,6
0-7,cnn,0.7721,0.8644,0.6615,1306989,6
0-7,rnn,0.6263,0.7569,0.4113,1306989,6
0-8,cnn,0.8527,0.8819,0.8192,650267,8
0-8,rnn,0.7679,0.8371,0.6079,650267,8
0-9,cnn,0.3536,0.6460,0.0670,95166,8
0-9,rnn,0.3105,0.7487,0.0118,95166,8
0-10,cnn,0.8519,0.8641,0.8374,1351184,4
0-10,rnn,0.7004,0.7264,0.5543,1351184,4
0-11,cnn,0.6095,0.6519,0.4409,86359,6
0-11,rnn,0.6051,0.6376,0.4166,86359,6
0-12,cnn,0.7920,0.8235,0.7495,463548,3
0-12,rnn,0.6846,0.7536,0.4757,463548,3
1,cnn,0.6594,0.9598,0.5550,3750209,15
1,rnn,0.5192,0.8196,0.3690,3750209,15
1-0,cnn,0.8946,0.9158,0.7261,23140,4
1-0,rnn,0.8522,0.9011,0.6255,23140,4
1-1,cnn,0.9966,0.9964,0.9349,5178,2
1-1,rnn,0.8032,0.7912,0.7451,5178,2
1-2,cnn,1.0000,1.0000,1.0000,17907,1
1-2,rnn,1.0000,1.0000,1.0000,17907,1
1-3,cnn,0.7181,0.7250,0.6525,65387,3
1-3,rnn,0.7383,0.7158,0.3686,65387,3
1-4,cnn,0.9768,0.9772,0.9722,888122,4
1-4,rnn,0.9691,0.9720,0.7635,888122,4
1-5,cnn,0.5500,0.7421,0.3498,70528,5
1-5,rnn,0.5583,0.7656,0.3253,70528,5
1-6,cnn,0.6272,0.6454,0.6168,11222,2
1-6,rnn,0.6670,0.6878,0.6585,11222,2
1-7,cnn,0.9682,0.9779,0.9544,139963,4
1-7,rnn,0.9653,0.9771,0.6462,139963,4
1-8,cnn,0.9779,0.9817,0.9727,687015,4
1-8,rnn,0.9774,0.9788,0.6873,687015,4
1-9,cnn,1.0000,1.0000,1.0000,182309,1
1-9,rnn,1.0000,1.0000,1.0000,182309,1
1-10,cnn,0.8472,0.8630,0.8287,360567,3
1-10,rnn,0.8270,0.9165,0.6654,360567,3
1-11,cnn,0.8699,0.8739,0.8694,59448,2
1-11,rnn,0.8881,0.8923,0.8876,59448,2
1-12,cnn,0.9053,0.9100,0.8916,389189,3
1-12,rnn,0.8930,0.9003,0.4027,389189,3
1-13,cnn,0.8764,0.8817,0.8656,748099,5
1-13,rnn,0.8473,0.8956,0.4950,748099,5
1-14,cnn,0.8342,0.8598,0.7874,102135,4
1-14,rnn,0.8314,0.9070,0.6385,102135,4
2,cnn,0.7630,0.9409,0.6063,13777246,6
2,rnn,0.5670,0.7451,0.3270,13777246,6
2-0,cnn,0.8573,0.8734,0.8425,3833090,13
2-0,rnn,0.7319,0.8041,0.5920,3833090,13
2-1,cnn,0.7065,0.9096,0.5390,749892,6
2-1,rnn,0.5241,0.6991,0.2806,749892,6
2-2,cnn,0.7789,0.8048,0.7357,252314,4
2-2,rnn,0.6744,0.7096,0.3964,252314,4
2-3,cnn,0.8366,0.8453,0.8268,5813447,15
2-3,rnn,0.7576,0.8024,0.6709,5813447,15
2-4,cnn,0.9385,0.9435,0.9268,454810,3
2-4,rnn,0.8732,0.8717,0.6868,454810,3
2-5,cnn,0.7846,0.9552,0.6532,2673693,8
2-5,rnn,0.6301,0.8008,0.4676,2673693,8
3,cnn,0.7792,0.8945,0.6728,10704909,55
3,rnn,0.6459,0.8032,0.4715,10704909,55
3-0,cnn,0.5370,0.6192,0.3057,62240,7
3-0,rnn,0.5148,0.6196,0.3410,62240,7
3-1,cnn,0.9064,0.9183,0.8817,198060,6
3-1,rnn,0.8828,0.8856,0.5972,198060,6
3-2,cnn,0.7695,0.7718,0.7684,49508,2
3-2,rnn,0.7921,0.7939,0.7910,49508,2
3-3,cnn,1.0000,1.0000,1.0000,32090,1
3-3,rnn,1.0000,1.0000,1.0000,32090,1
3-4,cnn,1.0000,1.0000,1.0000,20721,1
3-4,rnn,1.0000,1.0000,1.0000,20721,1
3-5,cnn,0.5974,0.6066,0.5565,63478,3
3-5,rnn,0.6122,0.6263,0.5055,63478,3
3-6,cnn,0.7285,0.7862,0.6282,46134,6
3-6,rnn,0.7185,0.8044,0.4771,46134,6
3-7,cnn,0.3944,0.5460,0.1005,31044,5
3-7,rnn,0.3913,0.6809,0.0181,31044,5
3-8,cnn,1.0000,1.0000,1.0000,99,1
3-8,rnn,1.0000,1.0000,1.0000,99,1
3-9,cnn,0.4897,0.5812,0.2121,27264,3
3-9,rnn,0.5060,0.6319,0.2648,27264,3
3-10,cnn,0.5799,0.5815,0.5751,21822,2
3-10,rnn,0.6178,0.6198,0.6129,21822,2
3-11,cnn,0.8047,0.8175,0.7677,66038,3
3-11,rnn,0.7916,0.8198,0.6489,66038,3
3-12,cnn,0.7066,0.7073,0.5505,24662,3
3-12,rnn,0.6966,0.6632,0.3730,24662,3
3-13,cnn,1.0000,1.0000,1.0000,5617,1
3-13,rnn,1.0000,1.0000,1.0000,5617,1
3-14,cnn,0.7481,0.9404,0.6547,320796,18
3-14,rnn,0.6441,0.8975,0.5439,320796,18
3-15,cnn,0.6472,0.6772,0.5585,49557,3
3-15,rnn,0.6436,0.6731,0.5391,49557,3
3-16,cnn,0.4487,0.6119,0.1302,43034,4
3-16,rnn,0.4290,0.6286,0.0947,43034,4
3-17,cnn,0.8564,0.8642,0.7207,869,2
3-17,rnn,0.4297,0.3525,0.2939,869,2
3-18,cnn,0.7793,0.8593,0.6821,766208,8
3-18,rnn,0.6929,0.8889,0.5485,766208,8
3-19,cnn,0.4850,0.4861,0.4721,4124,2
3-19,rnn,0.5611,0.5646,0.5482,4124,2
3-20,cnn,1.0000,1.0000,1.0000,14351,1
3-20,rnn,1.0000,1.0000,1.0000,14351,1
3-21,cnn,0.3200,0.5197,0.0424,31727,7
3-21,rnn,0.2934,0.7238,0.0024,31727,7
3-22,cnn,1.0000,1.0000,1.0000,7589,1
3-22,rnn,1.0000,1.0000,1.0000,7589,1
3-23,cnn,1.0000,1.0000,1.0000,40878,1
3-23,rnn,1.0000,1.0000,1.0000,40878,1
3-24,cnn,0.9994,0.9996,0.9994,1655449,2
3-24,rnn,0.9998,1.0000,0.9998,1655449,2
3-25,cnn,0.7662,0.7661,0.7646,62280,2
3-25,rnn,0.7419,0.7418,0.7404,62280,2
3-26,cnn,0.8084,0.8047,0.7552,5506,2
3-26,rnn,0.7078,0.6975,0.6546,5506,2
3-27,cnn,0.3956,0.4285,0.0663,16677,4
3-27,rnn,0.3957,0.6271,0.0085,16677,4
3-28,cnn,1.0000,1.0000,1.0000,2844,1
3-28,rnn,1.0000,1.0000,1.0000,2844,1
3-29,cnn,0.9982,0.9984,0.9979,5029133,3
3-29,rnn,0.9979,0.9982,0.9776,5029133,3
3-30,cnn,0.8523,0.8589,0.8506,28810,2
3-30,rnn,0.8941,0.9011,0.8923,28810,2
3-31,cnn,0.7441,0.7700,0.6726,141503,5
3-31,rnn,0.7453,0.7458,0.4829,141503,5
3-32,cnn,0.4886,0.5402,0.1932,6696,3
3-32,rnn,0.5149,0.5802,0.2310,6696,3
3-33,cnn,0.7397,0.7743,0.6150,13231,3
3-33,rnn,0.7375,0.7736,0.5337,13231,3
3-34,cnn,0.8137,0.8160,0.4839,14710,3
3-34,rnn,0.7943,0.8128,0.4550,14710,3
3-35,cnn,0.4333,0.8036,0.1998,136735,15
3-35,rnn,0.3303,0.7281,0.0724,136735,15
3-36,cnn,1.0000,1.0000,1.0000,1954,1
3-36,rnn,1.0000,1.0000,1.0000,1954,1
3-37,cnn,0.7485,0.8135,0.6692,141047,5
3-37,rnn,0.7276,0.8195,0.5659,141047,5
3-38,cnn,0.5616,0.5856,0.2935,17786,3
3-38,rnn,0.5940,0.6074,0.3625,17786,3
3-39,cnn,0.8073,0.8079,0.7363,1222,2
3-39,rnn,0.5143,0.4864,0.4434,1222,2
3-40,cnn,0.4596,0.5557,0.1877,5670,4
3-40,rnn,0.4035,0.6350,0.0142,5670,4
3-41,cnn,0.5048,0.6294,0.1030,18565,3
3-41,rnn,0.5291,0.6471,0.0886,18565,3
3-42,cnn,1.0000,1.0000,1.0000,11762,1
3-42,rnn,1.0000,1.0000,1.0000,11762,1
3-43,cnn,0.4524,0.5799,0.1485,10107,4
3-43,rnn,0.5079,0.5590,0.1333,10107,4
3-44,cnn,0.9350,0.9396,0.9249,622114,5
3-44,rnn,0.8888,0.8940,0.6737,622114,5
3-45,cnn,0.7143,0.7151,0.7137,79980,2
3-45,rnn,0.6307,0.6314,0.6301,79980,2
3-46,cnn,0.7238,0.7771,0.5605,20202,3
3-46,rnn,0.7583,0.7773,0.5898,20202,3
3-47,cnn,0.3063,0.2519,0.0032,30251,7
3-47,rnn,0.2804,0.0000,0.0000,30251,7
3-48,cnn,0.7737,0.8245,0.7110,212148,7
3-48,rnn,0.7199,0.8193,0.4601,212148,7
3-49,cnn,0.7347,0.7351,0.7336,193983,2
3-49,rnn,0.7036,0.7039,0.7025,193983,2
3-50,cnn,1.0000,1.0000,1.0000,2499,1
3-50,rnn,1.0000,1.0000,1.0000,2499,1
3-51,cnn,0.3965,0.6150,0.1444,120499,15
3-51,rnn,0.3261,0.5915,0.1124,120499,15
3-52,cnn,0.4303,0.6633,0.1283,91205,5
3-52,rnn,0.3731,0.6106,0.0370,91205,5
3-53,cnn,0.3828,0.3825,0.2044,2346,3
3-53,rnn,0.4102,0.4703,0.0592,2346,3
3-54,cnn,0.4151,0.5510,0.0919,80085,8
3-54,rnn,0.4095,0.6104,0.0422,80085,8
4,cnn,0.8995,0.9532,0.8882,25296160,8
4,rnn,0.7505,0.7733,0.7179,25296160,8
4-0,cnn,1.0000,1.0000,1.0000,3902740,1
4-0,rnn,1.0000,1.0000,1.0000,3902740,1
4-1,cnn,1.0000,1.0000,1.0000,466667,1
4-1,rnn,1.0000,1.0000,1.0000,466667,1
4-2,cnn,1.0000,1.0000,1.0000,304803,1
4-2,rnn,1.0000,1.0000,1.0000,304803,1
4-3,cnn,1.0000,1.0000,1.0000,1291876,1
4-3,rnn,1.0000,1.0000,1.0000,1291876,1
4-4,cnn,0.7177,0.7177,0.7177,16393202,2
4-4,rnn,0.6438,0.6438,0.6438,16393202,2
4-5,cnn,1.0000,1.0000,1.0000,2033903,1
4-5,rnn,1.0000,1.0000,1.0000,2033903,1
4-6,cnn,1.0000,1.0000,1.0000,148707,1
4-6,rnn,1.0000,1.0000,1.0000,148707,1
4-7,cnn,1.0000,1.0000,1.0000,754262,1
4-7,rnn,1.0000,1.0000,1.0000,754262,1
5,cnn,0.8526,0.8531,0.8519,9685122,3
5,rnn,0.7904,0.7952,0.7726,9685122,3
5-0,cnn,1.0000,1.0000,1.0000,2156119,1
5-0,rnn,1.0000,1.0000,1.0000,2156119,1
5-1,cnn,1.0000,1.0000,1.0000,107225,1
5-1,rnn,1.0000,1.0000,1.0000,107225,1
5-2,cnn,0.7833,0.8096,0.7454,7421778,12
5-2,rnn,0.6290,0.6854,0.5279,7421778,12
6,cnn,0.8988,0.9424,0.8674,7148858,13
6,rnn,0.6593,0.7504,0.5484,7148858,13
6-0,cnn,1.0000,1.0000,1.0000,3585,1
6-0,rnn,1.0000,1.0000,1.0000,3585,1
6-1,cnn,0.9199,0.9424,0.8977,1682732,3
6-1,rnn,0.7434,0.7705,0.7029,1682732,3
6-2,cnn,1.0000,1.0000,1.0000,12005,1
6-2,rnn,1.0000,1.0000,1.0000,12005,1
6-3,cnn,1.0000,1.0000,1.0000,753047,1
6-3,rnn,1.0000,1.0000,1.0000,753047,1
6-4,cnn,0.9713,0.9713,0.9713,1027591,2
6-4,rnn,0.9169,0.9169,0.9169,1027591,2
6-5,cnn,1.0000,1.0000,1.0000,121061,1
6-5,rnn,1.0000,1.0000,1.0000,121061,1
6-6,cnn,1.0000,1.0000,1.0000,49751,1
6-6,rnn,1.0000,1.0000,1.0000,49751,1
6-7,cnn,1.0000,1.0000,1.0000,10146,1
6-7,rnn,1.0000,1.0000,1.0000,10146,1
6-8,cnn,1.0000,1.0000,1.0000,6541,1
6-8,rnn,1.0000,1.0000,1.0000,6541,1
6-9,cnn,1.0000,1.0000,1.0000,843138,1
6-9,rnn,1.0000,1.0000,1.0000,843138,1
6-10,cnn,1.0000,1.0000,1.0000,215079,1
6-10,rnn,1.0000,1.0000,1.0000,215079,1
6-11,cnn,0.9711,0.9730,0.9696,2388646,4
6-11,rnn,0.8947,0.8989,0.8896,2388646,4
6-12,cnn,1.0000,1.0000,1.0000,35536,1
6-12,rnn,1.0000,1.0000,1.0000,35536,1
7,cnn,0.8703,0.9402,0.8177,2135975,7
7,rnn,0.4889,0.7165,0.2662,2135975,7
7-0,cnn,1.0000,1.0000,1.0000,174306,1
7-0,rnn,1.0000,1.0000,1.0000,174306,1
7-1,cnn,1.0000,1.0000,1.0000,152246,1
7-1,rnn,1.0000,1.0000,1.0000,152246,1
7-2,cnn,0.8695,0.9079,0.8327,397716,3
7-2,rnn,0.7772,0.8177,0.7290,397716,3
7-3,cnn,0.7562,0.8253,0.6813,364607,5
7-3,rnn,0.6302,0.7059,0.5064,364607,5
7-4,cnn,1.0000,1.0000,1.0000,393337,1
7-4,rnn,1.0000,1.0000,1.0000,393337,1
7-5,cnn,0.8387,0.9024,0.7809,652813,9
7-5,rnn,0.6475,0.7216,0.5474,652813,9
7-6,cnn,1.0000,1.0000,1.0000,950,1
7-6,rnn,1.0000,1.0000,1.0000,950,1
8,cnn,0.6775,0.9707,0.4802,4744664,6
8,rnn,0.5459,0.8133,0.2980,4744664,6
8-0,cnn,1.0000,1.0000,1.0000,1532485,1
8-0,rnn,1.0000,1.0000,1.0000,1532485,1
8-1,cnn,0.8029,0.8329,0.7558,241150,7
8-1,rnn,0.7597,0.7622,0.1908,241150,7
8-2,cnn,0.9613,0.9639,0.9559,1177936,6
8-2,rnn,0.9447,0.9439,0.5708,1177936,6
8-3,cnn,1.0000,1.0000,1.0000,51556,1
8-3,rnn,1.0000,1.0000,1.0000,51556,1
8-4,cnn,1.0000,1.0000,1.0000,1243077,1
8-4,rnn,1.0000,1.0000,1.0000,1243077,1
8-5,cnn,0.7174,0.7324,0.6866,498460,4
8-5,rnn,0.6573,0.7948,0.3184,498460,4
9,cnn,0.6539,0.9329,0.5093,18345897,25
9,rnn,0.4746,0.7324,0.2699,18345897,25
9-0,cnn,1.0000,1.0000,1.0000,1831274,1
9-0,rnn,1.0000,1.0000,1.0000,1831274,1
9-1,cnn,1.0000,1.0000,1.0000,232309,1
9-1,rnn,1.0000,1.0000,1.0000,232309,1
9-2,cnn,1.0000,1.0000,1.0000,865745,1
9-2,rnn,1.0000,1.0000,1.0000,865745,1
9-3,cnn,1.0000,1.0000,1.0000,82739,1
9-3,rnn,1.0000,1.0000,1.0000,82739,1
9-4,cnn,1.0000,1.0000,1.0000,5052856,1
9-4,rnn,1.0000,1.0000,1.0000,5052856,1
9-5,cnn,1.0000,1.0000,1.0000,736601,1
9-5,rnn,1.0000,1.0000,1.0000,736601,1
9-6,cnn,1.0000,1.0000,1.0000,25097,1
9-6,rnn,1.0000,1.0000,1.0000,25097,1
9-7,cnn,1.0000,1.0000,1.0000,13028,1
9-7,rnn,1.0000,1.0000,1.0000,13028,1
9-8,cnn,1.0000,1.0000,1.0000,31928,1
9-8,rnn,1.0000,1.0000,1.0000,31928,1
9-9,cnn,1.0000,1.0000,1.0000,243732,1
9-9,rnn,1.0000,1.0000,1.0000,243732,1
9-10,cnn,1.0000,1.0000,1.0000,781602,1
9-10,rnn,1.0000,1.0000,1.0000,781602,1
9-11,cnn,1.0000,1.0000,1.0000,78110,1
9-11,rnn,1.0000,1.0000,1.0000,78110,1
9-12,cnn,1.0000,1.0000,1.0000,788891,1
9-12,rnn,1.0000,1.0000,1.0000,788891,1
9-13,cnn,1.0000,1.0000,1.0000,83094,1
9-13,rnn,1.0000,1.0000,1.0000,83094,1
9-14,cnn,1.0000,1.0000,1.0000,3384340,1
9-14,rnn,1.0000,1.0000,1.0000,3384340,1
9-15,cnn,1.0000,1.0000,1.0000,20851,1
9-15,rnn,1.0000,1.0000,1.0000,20851,1
9-16,cnn,1.0000,1.0000,1.0000,284088,1
9-16,rnn,1.0000,1.0000,1.0000,284088,1
9-17,cnn,0.9956,0.9959,0.9956,1430285,2
9-17,rnn,0.9946,0.9949,0.9946,1430285,2
9-18,cnn,1.0000,1.0000,1.0000,25277,1
9-18,rnn,1.0000,1.0000,1.0000,25277,1
9-19,cnn,1.0000,1.0000,1.0000,51155,1
9-19,rnn,1.0000,1.0000,1.0000,51155,1
9-20,cnn,1.0000,1.0000,1.0000,159383,1
9-20,rnn,1.0000,1.0000,1.0000,159383,1
9-21,cnn,1.0000,1.0000,1.0000,1225519,1
9-21,rnn,1.0000,1.0000,1.0000,1225519,1
9-22,cnn,1.0000,1.0000,1.0000,51714,1
9-22,rnn,1.0000,1.0000,1.0000,51714,1
9-23,cnn,1.0000,1.0000,1.0000,792339,1
9-23,rnn,1.0000,1.0000,1.0000,792339,1
9-24,cnn,1.0000,1.0000,1.0000,73940,1
9-24,rnn,1.0000,1.0000,1.0000,73940,1
10,cnn,0.6953,0.9466,0.5451,8188009,8
10,rnn,0.5203,0.7041,0.3139,8188009,8
10-0,cnn,0.7138,0.9598,0.6000,3215606,6
10-0,rnn,0.5394,0.7690,0.3703,3215606,6
10-1,cnn,1.0000,1.0000,1.0000,1524398,1
10-1,rnn,1.0000,1.0000,1.0000,1524398,1
10-2,cnn,1.0000,1.0000,1.0000,130337,1
10-2,rnn,1.0000,1.0000,1.0000,130337,1
10-3,cnn,1.0000,1.0000,1.0000,146894,1
10-3,rnn,1.0000,1.0000,1.0000,146894,1
10-4,cnn,1.0000,1.0000,1.0000,1454118,1
10-4,rnn,1.0000,1.0000,1.0000,1454118,1
10-5,cnn,1.0000,1.0000,1.0000,1064384,1
10-5,rnn,1.0000,1.0000,1.0000,1064384,1
10-6,cnn,1.0000,1.0000,1.0000,27288,1
10-6,rnn,1.0000,1.0000,1.0000,27288,1
10-7,cnn,1.0000,1.0000,1.0000,624984,1
10-7,rnn,1.0000,1.0000,1.0000,624984,1
11,cnn,0.6495,0.9567,0.4006,4360733,7
11,rnn,0.5044,0.7050,0.2008,4360733,7
11-0,cnn,1.0000,1.0000,1.0000,354063,1
11-0,rnn,1.0000,1.0000,1.0000,354063,1
11-1,cnn,1.0000,1.0000,1.0000,1083627,1
11-1,rnn,1.0000,1.0000,1.0000,1083627,1
11-2,cnn,1.0000,1.0000,1.0000,1733169,1
11-2,rnn,1.0000,1.0000,1.0000,1733169,1
11-3,cnn,1.0000,1.0000,1.0000,197048,1
11-3,rnn,1.0000,1.0000,1.0000,197048,1
11-4,cnn,1.0000,1.0000,1.0000,76074,1
11-4,rnn,1.0000,1.0000,1.0000,76074,1
11-5,cnn,1.0000,1.0000,1.0000,231929,1
11-5,rnn,1.0000,1.0000,1.0000,231929,1
11-6,cnn,1.0000,1.0000,1.0000,684823,1
11-6,rnn,1.0000,1.0000,1.0000,684823,1
12,cnn,0.7617,0.7624,0.7595,2577784,5
12,rnn,0.7508,0.7658,0.5662,2577784,5
12-0,cnn,1.0000,1.0000,1.0000,1864184,1
12-0,rnn,1.0000,1.0000,1.0000,1864184,1
12-1,cnn,1.0000,1.0000,1.0000,19032,1
12-1,rnn,1.0000,1.0000,1.0000,19032,1
12-2,cnn,1.0000,1.0000,1.0000,184219,1
12-2,rnn,1.0000,1.0000,1.0000,184219,1
12-3,cnn,1.0000,1.0000,1.0000,44378,1
12-3,rnn,1.0000,1.0000,1.0000,44378,1
12-4,cnn,1.0000,1.0000,1.0000,465971,1
12-4,rnn,1.0000,1.0000,1.0000,465971,1
13,cnn,0.6289,0.9620,0.4884,7968660,11
13,rnn,0.4437,0.7457,0.2331,7968660,11
13-0,cnn,1.0000,1.0000,1.0000,1653719,1
13-0,rnn,1.0000,1.0000,1.0000,1653719,1
13-1,cnn,1.0000,1.0000,1.0000,894680,1
13-1,rnn,1.0000,1.0000,1.0000,894680,1
13-2,cnn,1.0000,1.0000,1.0000,684468,1
13-2,rnn,1.0000,1.0000,1.0000,684468,1
13-3,cnn,1.0000,1.0000,1.0000,49016,1
13-3,rnn,1.0000,1.0000,1.0000,49016,1
13-4,cnn,1.0000,1.0000,1.0000,77403,1
13-4,rnn,1.0000,1.0000,1.0000,77403,1
13-5,cnn,1.0000,1.0000,1.0000,2085110,1
13-5,rnn,1.0000,1.0000,1.0000,2085110,1
13-6,cnn,1.0000,1.0000,1.0000,521178,1
13-6,rnn,1.0000,1.0000,1.0000,521178,1
13-7,cnn,1.0000,1.0000,1.0000,1346761,1
13-7,rnn,1.0000,1.0000,1.0000,1346761,1
13-8,cnn,1.0000,1.0000,1.0000,233792,1
13-8,rnn,1.0000,1.0000,1.0000,233792,1
13-9,cnn,1.0000,1.0000,1.0000,386542,1
13-9,rnn,1.0000,1.0000,1.0000,386542,1
13-10,cnn,1.0000,1.0000,1.0000,35991,1
13-10,rnn,1.0000,1.0000,1.0000,35991,1
14,cnn,0.7413,0.9487,0.5533,10260822,7
14,rnn,0.6262,0.7890,0.4061,10260822,7
14-0,cnn,1.0000,1.0000,1.0000,995753,1
14-0,rnn,1.0000,1.0000,1.0000,995753,1
14-1,cnn,0.7031,0.9520,0.5473,4304039,8
14-1,rnn,0.4912,0.7030,0.2565,4304039,8
14-2,cnn,1.0000,1.0000,1.0000,188129,1
14-2,rnn,1.0000,1.0000,1.0000,188129,1
14-3,cnn,0.6752,0.9621,0.4752,4058713,8
14-3,rnn,0.5297,0.7661,0.2829,4058713,8
14-4,cnn,1.0000,1.0000,1.0000,191541,1
14-4,rnn,1.0000,1.0000,1.0000,191541,1
14-5,cnn,1.0000,1.0000,1.0000,489546,1
14-5,rnn,1.0000,1.0000,1.0000,489546,1
14-6,cnn,1.0000,1.0000,1.0000,33101,1
14-6,rnn,1.0000,1.0000,1.0000,33101,1
15,cnn,0.7202,0.9608,0.5530,16506813,21
15,rnn,0.5581,0.7930,0.3384,16506813,21
15-0,cnn,1.0000,1.0000,1.0000,1223768,1
15-0,rnn,1.0000,1.0000,1.0000,1223768,1
15-1,cnn,1.0000,1.0000,1.0000,1235779,1
15-1,rnn,1.0000,1.0000,1.0000,1235779,1
15-2,cnn,1.0000,1.0000,1.0000,1227137,1
15-2,rnn,1.0000,1.0000,1.0000,1227137,1
15-3,cnn,1.0000,1.0000,1.0000,246253,1
15-3,rnn,1.0000,1.0000,1.0000,246253,1
15-4,cnn,1.0000,1.0000,1.0000,619688,1
15-4,rnn,1.0000,1.0000,1.0000,619688,1
15-5,cnn,1.0000,1.0000,1.0000,565409,1
15-5,rnn,1.0000,1.0000,1.0000,565409,1
15-6,cnn,1.0000,1.0000,1.0000,34700,1
15-6,rnn,1.0000,1.0000,1.0000,34700,1
15-7,cnn,1.0000,1.0000,1.0000,292511,1
15-7,rnn,1.0000,1.0000,1.0000,292511,1
15-8,cnn,1.0000,1.0000,1.0000,7454356,1
15-8,rnn,1.0000,1.0000,1.0000,7454356,1
15-9,cnn,1.0000,1.0000,1.0000,89804,1
15-9,rnn,1.0000,1.0000,1.0000,89804,1
15-10,cnn,1.0000,1.0000,1.0000,256486,1
15-10,rnn,1.0000,1.0000,1.0000,256486,1
15-11,cnn,0.9950,0.9950,0.9934,245229,2
15-11,rnn,0.9935,0.9935,0.9919,245229,2
15-12,cnn,1.0000,1.0000,1.0000,108026,1
15-12,rnn,1.0000,1.0000,1.0000,108026,1
15-13,cnn,1.0000,1.0000,1.0000,682144,1
15-13,rnn,1.0000,1.0000,1.0000,682144,1
15-14,cnn,1.0000,1.0000,1.0000,77434,1
15-14,rnn,1.0000,1.0000,1.0000,77434,1
15-15,cnn,1.0000,1.0000,1.0000,135171,1
15-15,rnn,1.0000,1.0000,1.0000,135171,1
15-16,cnn,1.0000,1.0000,1.0000,1845637,1
15-16,rnn,1.0000,1.0000,1.0000,1845637,1
15-17,cnn,1.0000,1.0000,1.0000,127507,1
15-17,rnn,1.0000,1.0000,1.0000,127507,1
15-18,cnn,1.0000,1.0000,1.0000,4100,1
15-18,rnn,1.0000,1.0000,1.0000,4100,1
15-19,cnn,1.0000,1.0000,1.0000,15250,1
15-19,rnn,1.0000,1.0000,1.0000,15250,1
15-20,cnn,0.9355,0.9854,0.8593,20424,3
15-20,rnn,0.9519,0.9899,0.6299,20424,3
16,cnn,0.9145,0.9476,0.8878,4429490,14
16,rnn,0.6695,0.7445,0.5681,4429490,14
16-0,cnn,1.0000,1.0000,1.0000,89595,1
16-0,rnn,1.0000,1.0000,1.0000,89595,1
16-1,cnn,1.0000,1.0000,1.0000,37291,1
16-1,rnn,1.0000,1.0000,1.0000,37291,1
16-2,cnn,1.0000,1.0000,1.0000,213164,1
16-2,rnn,1.0000,1.0000,1.0000,213164,1
16-3,cnn,1.0000,1.0000,1.0000,13979,1
16-3,rnn,1.0000,1.0000,1.0000,13979,1
16-4,cnn,1.0000,1.0000,1.0000,80017,1
16-4,rnn,1.0000,1.0000,1.0000,80017,1
16-5,cnn,1.0000,1.0000,1.0000,12986,1
16-5,rnn,1.0000,1.0000,1.0000,12986,1
16-6,cnn,1.0000,1.0000,1.0000,364181,1
16-6,rnn,1.0000,1.0000,1.0000,364181,1
16-7,cnn,0.9240,0.9322,0.9170,237960,3
16-7,rnn,0.8701,0.8831,0.8552,237960,3
16-8,cnn,1.0000,1.0000,1.0000,3599,1
16-8,rnn,1.0000,1.0000,1.0000,3599,1
16-9,cnn,1.0000,1.0000,1.0000,1741,1
16-9,rnn,1.0000,1.0000,1.0000,1741,1
16-10,cnn,1.0000,1.0000,1.0000,136282,1
16-10,rnn,1.0000,1.0000,1.0000,136282,1
16-11,cnn,1.0000,1.0000,1.0000,8163,1
16-11,rnn,1.0000,1.0000,1.0000,8163,1
16-12,cnn,0.8778,0.9488,0.8317,2106519,15
16-12,rnn,0.6362,0.8106,0.4982,2106519,15
16-13,cnn,0.9953,0.9953,0.9953,1124013,2
16-13,rnn,0.9939,0.9939,0.9939,1124013,2
17,cnn,0.9216,0.9543,0.8984,5920445,7
17,rnn,0.6294,0.7955,0.4691,5920445,7
17-0,cnn,1.0000,1.0000,1.0000,1096939,1
17-0,rnn,1.0000,1.0000,1.0000,1096939,1
17-1,cnn,1.0000,1.0000,1.0000,1365503,1
17-1,rnn,1.0000,1.0000,1.0000,1365503,1
17-2,cnn,1.0000,1.0000,1.0000,897637,1
17-2,rnn,1.0000,1.0000,1.0000,897637,1
17-3,cnn,1.0000,1.0000,1.0000,595579,1
17-3,rnn,1.0000,1.0000,1.0000,595579,1
17-4,cnn,1.0000,1.0000,1.0000,60169,1
17-4,rnn,1.0000,1.0000,1.0000,60169,1
17-5,cnn,1.0000,1.0000,1.0000,1793480,1
17-5,rnn,1.0000,1.0000,1.0000,1793480,1
17-6,cnn,1.0000,1.0000,1.0000,111138,1
17-6,rnn,1.0000,1.0000,1.0000,111138,1
18,cnn,0.6092,0.9563,0.4919,11621118,27
18,rnn,0.4383,0.7662,0.2707,11621118,27
18-0,cnn,1.0000,1.0000,1.0000,754419,1
18-0,rnn,1.0000,1.0000,1.0000,754419,1
18-1,cnn,1.0000,1.0000,1.0000,1045024,1
18-1,rnn,1.0000,1.0000,1.0000,1045024,1
18-2,cnn,1.0000,1.0000,1.0000,459853,1
18-2,rnn,1.0000,1.0000,1.0000,459853,1
18-3,cnn,1.0000,1.0000,1.0000,22365,1
18-3,rnn,1.0000,1.0000,1.0000,22365,1
18-4,cnn,1.0000,1.0000,1.0000,110500,1
18-4,rnn,1.0000,1.0000,1.0000,110500,1
18-5,cnn,1.0000,1.0000,1.0000,3511171,1
18-5,rnn,1.0000,1.0000,1.0000,3511171,1
18-6,cnn,1.0000,1.0000,1.0000,118433,1
18-6,rnn,1.0000,1.0000,1.0000,118433,1
18-7,cnn,1.0000,1.0000,1.0000,290677,1
18-7,rnn,1.0000,1.0000,1.0000,290677,1
18-8,cnn,1.0000,1.0000,1.0000,714512,1
18-8,rnn,1.0000,1.0000,1.0000,714512,1
18-9,cnn,1.0000,1.0000,1.0000,55231,1
18-9,rnn,1.0000,1.0000,1.0000,55231,1
18-10,cnn,1.0000,1.0000,1.0000,29158,1
18-10,rnn,1.0000,1.0000,1.0000,29158,1
18-11,cnn,1.0000,1.0000,1.0000,19795,1
18-11,rnn,1.0000,1.0000,1.0000,19795,1
18-12,cnn,1.0000,1.0000,1.0000,9835,1
18-12,rnn,1.0000,1.0000,1.0000,9835,1
18-13,cnn,1.0000,1.0000,1.0000,2740,1
18-13,rnn,1.0000,1.0000,1.0000,2740,1
18-14,cnn,1.0000,1.0000,1.0000,49016,1
18-14,rnn,1.0000,1.0000,1.0000,49016,1
18-15,cnn,1.0000,1.0000,1.0000,118634,1
18-15,rnn,1.0000,1.0000,1.0000,118634,1
18-16,cnn,1.0000,1.0000,1.0000,3736,1
18-16,rnn,1.0000,1.0000,1.0000,3736,1
18-17,cnn,1.0000,1.0000,1.0000,927796,1
18-17,rnn,1.0000,1.0000,1.0000,927796,1
18-18,cnn,1.0000,1.0000,1.0000,152360,1
18-18,rnn,1.0000,1.0000,1.0000,152360,1
18-19,cnn,1.0000,1.0000,1.0000,4250,1
18-19,rnn,1.0000,1.0000,1.0000,4250,1
18-20,cnn,1.0000,1.0000,1.0000,331315,1
18-20,rnn,1.0000,1.0000,1.0000,331315,1
18-21,cnn,1.0000,1.0000,1.0000,1236165,1
18-21,rnn,1.0000,1.0000,1.0000,1236165,1
18-22,cnn,1.0000,1.0000,1.0000,24,1
18-22,rnn,1.0000,1.0000,1.0000,24,1
18-23,cnn,1.0000,1.0000,1.0000,6856,1
18-23,rnn,1.0000,1.0000,1.0000,6856,1
18-24,cnn,1.0000,1.0000,1.0000,200645,1
18-24,rnn,1.0000,1.0000,1.0000,200645,1
18-25,cnn,0.9546,0.9575,0.9490,1236793,5
18-25,rnn,0.9318,0.9368,0.6358,1236793,5
18-26,cnn,1.0000,1.0000,1.0000,209815,1
18-26,rnn,1.0000,1.0000,1.0000,209815,1
19,cnn,0.7858,0.7933,0.7760,4827040,8
19,rnn,0.6644,0.6966,0.5372,4827040,8
19-0,cnn,0.8940,0.8975,0.8840,670451,3
19-0,rnn,0.8422,0.8394,0.6160,670451,3
19-1,cnn,1.0000,1.0000,1.0000,117842,1
19-1,rnn,1.0000,1.0000,1.0000,117842,1
19-2,cnn,0.7251,0.7313,0.7114,2939262,4
19-2,rnn,0.6062,0.6271,0.4796,2939262,4
19-3,cnn,0.8438,0.8617,0.8187,249394,6
19-3,rnn,0.7454,0.8662,0.5776,249394,6
19-4,cnn,1.0000,1.0000,1.0000,442883,1
19-4,rnn,1.0000,1.0000,1.0000,442883,1
19-5,cnn,1.0000,1.0000,1.0000,230306,1
19-5,rnn,1.0000,1.0000,1.0000,230306,1
19-6,cnn,1.0000,1.0000,1.0000,42885,1
19-6,rnn,1.0000,1.0000,1.0000,42885,1
19-7,cnn,0.7891,0.7895,0.7882,134017,2
19-7,rnn,0.7329,0.7331,0.7317,134017,2
20,cnn,0.6377,0.9453,0.4707,6962616,12
20,rnn,0.4268,0.6850,0.1681,6962616,12
20-0,cnn,1.0000,1.0000,1.0000,191987,1
20-0,rnn,1.0000,1.0000,1.0000,191987,1
20-1,cnn,1.0000,1.0000,1.0000,119700,1
20-1,rnn,1.0000,1.0000,1.0000,119700,1
20-2,cnn,1.0000,1.0000,1.0000,847352,1
20-2,rnn,1.0000,1.0000,1.0000,847352,1
20-3,cnn,1.0000,1.0000,1.0000,954772,1
20-3,rnn,1.0000,1.0000,1.0000,954772,1
20-4,cnn,1.0000,1.0000,1.0000,9,1
20-4,rnn,1.0000,1.0000,1.0000,9,1
20-5,cnn,1.0000,1.0000,1.0000,1375813,1
20-5,rnn,1.0000,1.0000,1.0000,1375813,1
20-6,cnn,1.0000,1.0000,1.0000,6905,1
20-6,rnn,1.0000,1.0000,1.0000,6905,1
20-7,cnn,1.0000,1.0000,1.0000,690203,1
20-7,rnn,1.0000,1.0000,1.0000,690203,1
20-8,cnn,1.0000,1.0000,1.0000,1857787,1
20-8,rnn,1.0000,1.0000,1.0000,1857787,1
20-9,cnn,1.0000,1.0000,1.0000,98333,1
20-9,rnn,1.0000,1.0000,1.0000,98333,1
20-10,cnn,1.0000,1.0000,1.0000,616639,1
20-10,rnn,1.0000,1.0000,1.0000,616639,1
20-11,cnn,1.0000,1.0000,1.0000,203116,1
20-11,rnn,1.0000,1.0000,1.0000,203116,1
21,cnn,0.7818,0.9652,0.6237,12319021,7
21,rnn,0.6436,0.7862,0.4553,12319021,7
21-0,cnn,0.9652,0.9664,0.9633,4244429,4
21-0,rnn,0.9267,0.9289,0.8851,4244429,4
21-1,cnn,0.8939,0.8987,0.8892,2812921,9
21-1,rnn,0.8385,0.8991,0.7166,2812921,9
21-2,cnn,0.6472,0.8656,0.4451,301223,4
21-2,rnn,0.5797,0.7283,0.3545,301223,4
21-3,cnn,0.6714,0.9574,0.5136,4712070,15
21-3,rnn,0.5022,0.7456,0.2888,4712070,15
21-4,cnn,1.0000,1.0000,1.0000,15804,1
21-4,rnn,1.0000,1.0000,1.0000,15804,1
21-5,cnn,0.6071,0.7058,0.4466,209702,6
21-5,rnn,0.5594,0.6705,0.3160,209702,6
21-6,cnn,0.8986,0.8979,0.6571,22872,4
21-6,rnn,0.8860,0.8839,0.3547,22872,4
22,cnn,0.6873,0.9718,0.5527,11937500,5
22,rnn,0.5677,0.8071,0.4070,11937500,5
22-0,cnn,1.0000,1.0000,1.0000,2438497,1
22-0,rnn,1.0000,1.0000,1.0000,2438497,1
22-1,cnn,1.0000,1.0000,1.0000,4575838,1
22-1,rnn,1.0000,1.0000,1.0000,4575838,1
22-2,cnn,0.9819,0.9828,0.9819,238810,2
22-2,rnn,0.9798,0.9807,0.9798,238810,2
22-3,cnn,0.7109,0.8067,0.5655,2816358,4
22-3,rnn,0.6024,0.7365,0.3290,2816358,4
22-4,cnn,0.8070,0.8161,0.7938,1867997,4
22-4,rnn,0.7154,0.7483,0.5719,1867997,4
23,cnn,0.6153,0.9532,0.4470,8826156,17
23,rnn,0.4432,0.7176,0.2068,8826156,17
23-0,cnn,1.0000,1.0000,1.0000,2473592,1
23-0,rnn,1.0000,1.0000,1.0000,2473592,1
23-1,cnn,1.0000,1.0000,1.0000,890556,1
23-1,rnn,1.0000,1.0000,1.0000,890556,1
23-2,cnn,1.0000,1.0000,1.0000,14719,1
23-2,rnn,1.0000,1.0000,1.0000,14719,1
23-3,cnn,1.0000,1.0000,1.0000,614767,1
23-3,rnn,1.0000,1.0000,1.0000,614767,1
23-4,cnn,1.0000,1.0000,1.0000,526829,1
23-4,rnn,1.0000,1.0000,1.0000,526829,1
23-5,cnn,1.0000,1.0000,1.0000,2001418,1
23-5,rnn,1.0000,1.0000,1.0000,2001418,1
23-6,cnn,1.0000,1.0000,1.0000,118592,1
23-6,rnn,1.0000,1.0000,1.0000,118592,1
23-7,cnn,1.0000,1.0000,1.0000,861302,1
23-7,rnn,1.0000,1.0000,1.0000,861302,1
23-8,cnn,1.0000,1.0000,1.0000,75363,1
23-8,rnn,1.0000,1.0000,1.0000,75363,1
23-9,cnn,1.0000,1.0000,1.0000,63089,1
23-9,rnn,1.0000,1.0000,1.0000,63089,1
23-10,cnn,1.0000,1.0000,1.0000,4715,1
23-10,rnn,1.0000,1.0000,1.0000,4715,1
23-11,cnn,1.0000,1.0000,1.0000,36074,1
23-11,rnn,1.0000,1.0000,1.0000,36074,1
23-12,cnn,1.0000,1.0000,1.0000,3641,1
23-12,rnn,1.0000,1.0000,1.0000,3641,1
23-13,cnn,1.0000,1.0000,1.0000,211702,1
23-13,rnn,1.0000,1.0000,1.0000,211702,1
23-14,cnn,1.0000,1.0000,1.0000,15075,1
23-14,rnn,1.0000,1.0000,1.0000,15075,1
23-15,cnn,1.0000,1.0000,1.0000,3217,1
23-15,rnn,1.0000,1.0000,1.0000,3217,1
23-16,cnn,1.0000,1.0000,1.0000,911505,1
23-16,rnn,1.0000,1.0000,1.0000,911505,1
24,cnn,0.4648,0.9619,0.2816,11481722,21
24,rnn,0.3491,0.7502,0.1214,11481722,21
24-0,cnn,0.7953,0.7955,0.7951,1204791,2
24-0,rnn,0.7087,0.7088,0.7085,1204791,2
24-1,cnn,1.0000,1.0000,1.0000,2000389,1
24-1,rnn,1.0000,1.0000,1.0000,2000389,1
24-2,cnn,1.0000,1.0000,1.0000,269386,1
24-2,rnn,1.0000,1.0000,1.0000,269386,1
24-3,cnn,1.0000,1.0000,1.0000,67906,1
24-3,rnn,1.0000,1.0000,1.0000,67906,1
24-4,cnn,1.0000,1.0000,1.0000,28412,1
24-4,rnn,1.0000,1.0000,1.0000,28412,1
24-5,cnn,1.0000,1.0000,1.0000,912545,1
24-5,rnn,1.0000,1.0000,1.0000,912545,1
24-6,cnn,1.0000,1.0000,1.0000,138552,1
24-6,rnn,1.0000,1.0000,1.0000,138552,1
24-7,cnn,1.0000,1.0000,1.0000,55958,1
24-7,rnn,1.0000,1.0000,1.0000,55958,1
24-8,cnn,0.7514,0.7535,0.7467,2489304,4
24-8,rnn,0.7188,0.7261,0.5822,2489304,4
24-9,cnn,1.0000,1.0000,1.0000,296603,1
24-9,rnn,1.0000,1.0000,1.0000,296603,1
24-10,cnn,0.6784,0.8377,0.4757,925570,6
24-10,rnn,0.5930,0.7883,0.2983,925570,6
24-11,cnn,1.0000,1.0000,1.0000,4899,1
24-11,rnn,1.0000,1.0000,1.0000,4899,1
24-12,cnn,1.0000,1.0000,1.0000,100088,1
24-12,rnn,1.0000,1.0000,1.0000,100088,1
24-13,cnn,1.0000,1.0000,1.0000,16143,1
24-13,rnn,1.0000,1.0000,1.0000,16143,1
24-14,cnn,1.0000,1.0000,1.0000,22874,1
24-14,rnn,1.0000,1.0000,1.0000,22874,1
24-15,cnn,0.9464,0.9496,0.9462,227693,2
24-15,rnn,0.9438,0.9470,0.9436,227693,2
24-16,cnn,1.0000,1.0000,1.0000,339031,1
24-16,rnn,1.0000,1.0000,1.0000,339031,1
24-17,cnn,1.0000,1.0000,1.0000,71647,1
24-17,rnn,1.0000,1.0000,1.0000,71647,1
24-18,cnn,1.0000,1.0000,1.0000,47524,1
24-18,rnn,1.0000,1.0000,1.0000,47524,1
24-19,cnn,1.0000,1.0000,1.0000,343396,1
24-19,rnn,1.0000,1.0000,1.0000,343396,1
24-20,cnn,1.0000,1.0000,1.0000,1919011,1
24-20,rnn,1.0000,1.0000,1.0000,1919011,1
25,cnn,0.9115,0.9517,0.8814,5525266,7
25,rnn,0.6636,0.8090,0.5412,5525266,7
25-0,cnn,0.9593,0.9669,0.9521,1895243,9
25-0,rnn,0.8401,0.8659,0.8094,1895243,9
25-1,cnn,0.9914,0.9941,0.9893,1621398,4
25-1,rnn,0.9630,0.9762,0.9510,1621398,4
25-2,cnn,0.9738,0.9738,0.9738,457250,2
25-2,rnn,0.9584,0.9584,0.9584,457250,2
25-3,cnn,0.8375,0.9038,0.7700,589562,3
25-3,rnn,0.5838,0.6971,0.4080,589562,3
25-4,cnn,1.0000,1.0000,1.0000,200357,1
25-4,rnn,1.0000,1.0000,1.0000,200357,1
25-5,cnn,0.7939,0.8803,0.7151,736042,10
25-5,rnn,0.6442,0.7419,0.5214,736042,10
25-6,cnn,1.0000,1.0000,1.0000,25414,1
25-6,rnn,1.0000,1.0000,1.0000,25414,1
26,cnn,0.7874,0.8052,0.7662,6189033,8
26,rnn,0.6174,0.6711,0.5007,6189033,8
26-0,cnn,0.8837,0.8838,0.8836,2867326,2
26-0,rnn,0.7965,0.7965,0.7963,2867326,2
26-1,cnn,1.0000,1.0000,1.0000,209626,1
26-1,rnn,1.0000,1.0000,1.0000,209626,1
26-2,cnn,1.0000,1.0000,1.0000,478847,1
26-2,rnn,1.0000,1.0000,1.0000,478847,1
26-3,cnn,1.0000,1.0000,1.0000,743753,1
26-3,rnn,1.0000,1.0000,1.0000,743753,1
26-4,cnn,1.0000,1.0000,1.0000,415637,1
26-4,rnn,1.0000,1.0000,1.0000,415637,1
26-5,cnn,1.0000,1.0000,1.0000,7043,1
26-5,rnn,1.0000,1.0000,1.0000,7043,1
26-6,cnn,1.0000,1.0000,1.0000,1106242,1
26-6,rnn,1.0000,1.0000,1.0000,1106242,1
26-7,cnn,1.0000,1.0000,1.0000,360559,1
26-7,rnn,1.0000,1.0000,1.0000,360559,1
27,cnn,0.7858,0.9622,0.6431,8524839,5
27,rnn,0.6314,0.7987,0.4344,8524839,5
27-0,cnn,1.0000,1.0000,1.0000,1644369,1
27-0,rnn,1.0000,1.0000,1.0000,1644369,1
27-1,cnn,1.0000,1.0000,1.0000,452485,1
27-1,rnn,1.0000,1.0000,1.0000,452485,1
27-2,cnn,1.0000,1.0000,1.0000,3466362,1
27-2,rnn,1.0000,1.0000,1.0000,3466362,1
27-3,cnn,1.0000,1.0000,1.0000,467411,1
27-3,rnn,1.0000,1.0000,1.0000,467411,1
27-4,cnn,0.9055,0.9092,0.9006,2494212,3
27-4,rnn,0.7883,0.8061,0.7269,2494212,3
28,cnn,0.6866,0.9421,0.5510,28971224,15
28,rnn,0.4789,0.7355,0.2669,28971224,15
28-0,cnn,1.0000,1.0000,1.0000,3433514,1
28-0,rnn,1.0000,1.0000,1.0000,3433514,1
28-1,cnn,1.0000,1.0000,1.0000,1053500,1
28-1,rnn,1.0000,1.0000,1.0000,1053500,1
28-2,cnn,0.8880,0.8930,0.8826,3549508,7
28-2,rnn,0.8386,0.8617,0.7368,3549508,7
28-3,cnn,1.0000,1.0000,1.0000,718578,1
28-3,rnn,1.0000,1.0000,1.0000,718578,1
28-4,cnn,0.9801,0.9806,0.9792,8818062,4
28-4,rnn,0.9599,0.9605,0.9356,8818062,4
28-5,cnn,0.7090,0.9558,0.6229,3076871,9
28-5,rnn,0.5310,0.7651,0.3879,3076871,9
28-6,cnn,1.0000,1.0000,1.0000,275614,1
28-6,rnn,1.0000,1.0000,1.0000,275614,1
28-7,cnn,1.0000,1.0000,1.0000,5815,1
28-7,rnn,1.0000,1.0000,1.0000,5815,1
28-8,cnn,1.0000,1.0000,1.0000,1932,1
28-8,rnn,1.0000,1.0000,1.0000,1932,1
28-9,cnn,0.8541,0.8563,0.8513,4765111,4
28-9,rnn,0.7492,0.7648,0.7027,4765111,4
28-10,cnn,1.0000,1.0000,1.0000,200734,1
28-10,rnn,1.0000,1.0000,1.0000,200734,1
28-11,cnn,1.0000,1.0000,1.0000,220963,1
28-11,rnn,1.0000,1.0000,1.0000,220963,1
28-12,cnn,1.0000,1.0000,1.0000,104531,1
28-12,rnn,1.0000,1.0000,1.0000,104531,1
28-13,cnn,0.7468,0.8808,0.5974,1502941,5
28-13,rnn,0.5730,0.7414,0.3110,1502941,5
28-14,cnn,0.7368,0.7919,0.6483,1243550,3
28-14,rnn,0.6259,0.7750,0.3687,1243550,3
29,cnn,0.7590,0.9471,0.5997,8549870,8
29,rnn,0.6061,0.7738,0.3975,8549870,8
29-0,cnn,1.0000,1.0000,1.0000,113474,1
29-0,rnn,1.0000,1.0000,1.0000,113474,1
29-1,cnn,1.0000,1.0000,1.0000,3683911,1
29-1,rnn,1.0000,1.0000,1.0000,3683911,1
29-2,cnn,1.0000,1.0000,1.0000,847597,1
29-2,rnn,1.0000,1.0000,1.0000,847597,1
29-3,cnn,1.0000,1.0000,1.0000,179435,1
29-3,rnn,1.0000,1.0000,1.0000,179435,1
29-5,cnn,1.0000,1.0000,1.0000,894850,1
29-5,rnn,1.0000,1.0000,1.0000,894850,1
29-6,cnn,1.0000,1.0000,1.0000,2258394,1
29-6,rnn,1.0000,1.0000,1.0000,2258394,1
29-7,cnn,0.7819,0.7821,0.7797,82979,2
29-7,rnn,0.7633,0.7636,0.7612,82979,2
29-8,cnn,1.0000,1.0000,1.0000,489230,1
29-8,rnn,1.0000,1.0000,1.0000,489230,1
30,cnn,0.5519,0.9571,0.3383,18345897,25
30,rnn,0.4055,0.7041,0.1362,18345897,25
30-0,cnn,1.0000,1.0000,1.0000,1831274,1
30-0,rnn,1.0000,1.0000,1.0000,1831274,1
30-1,cnn,1.0000,1.0000,1.0000,232309,1
30-1,rnn,1.0000,1.0000,1.0000,232309,1
30-2,cnn,1.0000,1.0000,1.0000,865745,1
30-2,rnn,1.0000,1.0000,1.0000,865745,1
30-3,cnn,1.0000,1.0000,1.0000,82739,1
30-3,rnn,1.0000,1.0000,1.0000,82739,1
30-4,cnn,1.0000,1.0000,1.0000,5052856,1
30-4,rnn,1.0000,1.0000,1.0000,5052856,1
30-5,cnn,1.0000,1.0000,1.0000,736601,1
30-5,rnn,1.0000,1.0000,1.0000,736601,1
30-6,cnn,1.0000,1.0000,1.0000,25097,1
30-6,rnn,1.0000,1.0000,1.0000,25097,1
30-7,cnn,1.0000,1.0000,1.0000,13028,1
30-7,rnn,1.0000,1.0000,1.0000,13028,1
30-8,cnn,1.0000,1.0000,1.0000,31928,1
30-8,rnn,1.0000,1.0000,1.0000,31928,1
30-9,cnn,1.0000,1.0000,1.0000,243732,1
30-9,rnn,1.0000,1.0000,1.0000,243732,1
30-10,cnn,1.0000,1.0000,1.0000,781602,1
30-10,rnn,1.0000,1.0000,1.0000,781602,1
30-11,cnn,1.0000,1.0000,1.0000,78110,1
30-11,rnn,1.0000,1.0000,1.0000,78110,1
30-12,cnn,1.0000,1.0000,1.0000,788891,1
30-12,rnn,1.0000,1.0000,1.0000,788891,1
30-13,cnn,1.0000,1.0000,1.0000,83094,1
30-13,rnn,1.0000,1.0000,1.0000,83094,1
30-14,cnn,1.0000,1.0000,1.0000,3384340,1
30-14,rnn,1.0000,1.0000,1.0000,3384340,1
30-15,cnn,1.0000,1.0000,1.0000,20851,1
30-15,rnn,1.0000,1.0000,1.0000,20851,1
30-16,cnn,1.0000,1.0000,1.0000,284088,1
30-16,rnn,1.0000,1.0000,1.0000,284088,1
30-17,cnn,0.9941,0.9947,0.9941,1430285,2
30-17,rnn,0.9941,0.9946,0.9941,1430285,2
30-18,cnn,1.0000,1.0000,1.0000,25277,1
30-18,rnn,1.0000,1.0000,1.0000,25277,1
30-19,cnn,1.0000,1.0000,1.0000,51155,1
30-19,rnn,1.0000,1.0000,1.0000,51155,1
30-20,cnn,1.0000,1.0000,1.0000,159383,1
30-20,rnn,1.0000,1.0000,1.0000,159383,1
30-21,cnn,1.0000,1.0000,1.0000,1225519,1
30-21,rnn,1.0000,1.0000,1.0000,1225519,1
30-22,cnn,1.0000,1.0000,1.0000,51714,1
30-22,rnn,1.0000,1.0000,1.0000,51714,1
30-23,cnn,1.0000,1.0000,1.0000,792339,1
30-23,rnn,1.0000,1.0000,1.0000,792339,1
30-24,cnn,1.0000,1.0000,1.0000,73940,1
30-24,rnn,1.0000,1.0000,1.0000,73940,1
31,cnn,0.8364,0.8376,0.8347,7608846,3
31,rnn,0.7091,0.7170,0.6839,7608846,3
31-0,cnn,0.8705,0.8762,0.8646,4661150,5
31-0,rnn,0.7248,0.7557,0.6511,4661150,5
31-1,cnn,0.9650,0.9650,0.9608,61641,2
31-1,rnn,0.9406,0.9405,0.9363,61641,2
31-2,cnn,0.7339,0.9676,0.5973,2886055,5
31-2,rnn,0.6160,0.8202,0.4551,2886055,5
32,cnn,0.9065,0.9082,0.9050,24851739,8
32,rnn,0.8460,0.8534,0.8246,24851739,8
32-0,cnn,1.0000,1.0000,1.0000,811005,1
32-0,rnn,1.0000,1.0000,1.0000,811005,1
32-1,cnn,0.6110,0.9543,0.4906,20559493,31
32-1,rnn,0.5113,0.8328,0.3614,20559493,31
32-2,cnn,1.0000,1.0000,1.0000,1244905,1
32-2,rnn,1.0000,1.0000,1.0000,1244905,1
32-3,cnn,1.0000,1.0000,1.0000,373021,1
32-3,rnn,1.0000,1.0000,1.0000,373021,1
32-4,cnn,1.0000,1.0000,1.0000,78976,1
32-4,rnn,1.0000,1.0000,1.0000,78976,1
32-5,cnn,1.0000,1.0000,1.0000,30899,1
32-5,rnn,1.0000,1.0000,1.0000,30899,1
32-6,cnn,1.0000,1.0000,1.0000,457374,1
32-6,rnn,1.0000,1.0000,1.0000,457374,1
32-7,cnn,1.0000,1.0000,1.0000,1296066,1
32-7,rnn,1.0000,1.0000,1.0000,1296066,1
33,cnn,0.7988,0.9277,0.7305,11150918,19
33,rnn,0.5590,0.7510,0.3907,11150918,19
33-0,cnn,1.0000,1.0000,1.0000,128895,1
33-0,rnn,1.0000,1.0000,1.0000,128895,1
33-1,cnn,1.0000,1.0000,1.0000,18251,1
33-1,rnn,1.0000,1.0000,1.0000,18251,1
33-2,cnn,1.0000,1.0000,1.0000,391490,1
33-2,rnn,1.0000,1.0000,1.0000,391490,1
33-3,cnn,1.0000,1.0000,1.0000,61786,1
33-3,rnn,1.0000,1.0000,1.0000,61786,1
33-4,cnn,1.0000,1.0000,1.0000,243745,1
33-4,rnn,1.0000,1.0000,1.0000,243745,1
33-5,cnn,1.0000,1.0000,1.0000,58588,1
33-5,rnn,1.0000,1.0000,1.0000,58588,1
33-6,cnn,1.0000,1.0000,1.0000,464504,1
33-6,rnn,1.0000,1.0000,1.0000,464504,1
33-7,cnn,1.0000,1.0000,1.0000,24359,1
33-7,rnn,1.0000,1.0000,1.0000,24359,1
33-8,cnn,1.0000,1.0000,1.0000,1029862,1
33-8,rnn,1.0000,1.0000,1.0000,1029862,1
33-9,cnn,1.0000,1.0000,1.0000,323655,1
33-9,rnn,1.0000,1.0000,1.0000,323655,1
33-10,cnn,1.0000,1.0000,1.0000,189088,1
33-10,rnn,1.0000,1.0000,1.0000,189088,1
33-11,cnn,0.9606,0.9698,0.9518,1142982,5
33-11,rnn,0.9082,0.9292,0.8872,1142982,5
33-12,cnn,0.9942,0.9942,0.9942,3607633,2
33-12,rnn,0.9741,0.9741,0.9741,3607633,2
33-13,cnn,1.0000,1.0000,1.0000,744808,1
33-13,rnn,1.0000,1.0000,1.0000,744808,1
33-14,cnn,1.0000,1.0000,1.0000,723253,1
33-14,rnn,1.0000,1.0000,1.0000,723253,1
33-15,cnn,1.0000,1.0000,1.0000,594867,1
33-15,rnn,1.0000,1.0000,1.0000,594867,1
33-16,cnn,1.0000,1.0000,1.0000,260933,1
33-16,rnn,1.0000,1.0000,1.0000,260933,1
33-17,cnn,1.0000,1.0000,1.0000,1045,1
33-17,rnn,1.0000,1.0000,1.0000,1045,1
33-18,cnn,1.0000,1.0000,1.0000,1141174,1
33-18,rnn,1.0000,1.0000,1.0000,1141174,1
34,cnn,0.4332,0.9197,0.3130,22323500,49
34,rnn,0.3330,0.7286,0.1488,22323500,49
34-0,cnn,1.0000,1.0000,1.0000,794842,1
34-0,rnn,1.0000,1.0000,1.0000,794842,1
34-1,cnn,1.0000,1.0000,1.0000,175253,1
34-1,rnn,1.0000,1.0000,1.0000,175253,1
34-2,cnn,1.0000,1.0000,1.0000,942026,1
34-2,rnn,1.0000,1.0000,1.0000,942026,1
34-3,cnn,1.0000,1.0000,1.0000,1501512,1
34-3,rnn,1.0000,1.0000,1.0000,1501512,1
34-4,cnn,1.0000,1.0000,1.0000,24089,1
34-4,rnn,1.0000,1.0000,1.0000,24089,1
34-5,cnn,1.0000,1.0000,1.0000,306274,1
34-5,rnn,1.0000,1.0000,1.0000,306274,1
34-6,cnn,1.0000,1.0000,1.0000,603493,1
34-6,rnn,1.0000,1.0000,1.0000,603493,1
34-7,cnn,1.0000,1.0000,1.0000,101957,1
34-7,rnn,1.0000,1.0000,1.0000,101957,1
34-8,cnn,1.0000,1.0000,1.0000,187343,1
34-8,rnn,1.0000,1.0000,1.0000,187343,1
34-9,cnn,1.0000,1.0000,1.0000,1488959,1
34-9,rnn,1.0000,1.0000,1.0000,1488959,1
34-10,cnn,1.0000,1.0000,1.0000,490872,1
34-10,rnn,1.0000,1.0000,1.0000,490872,1
34-11,cnn,1.0000,1.0000,1.0000,163966,1
34-11,rnn,1.0000,1.0000,1.0000,163966,1
34-12,cnn,1.0000,1.0000,1.0000,603596,1
34-12,rnn,1.0000,1.0000,1.0000,603596,1
34-13,cnn,1.0000,1.0000,1.0000,595657,1
34-13,rnn,1.0000,1.0000,1.0000,595657,1
34-14,cnn,1.0000,1.0000,1.0000,792611,1
34-14,rnn,1.0000,1.0000,1.0000,792611,1
34-15,cnn,1.0000,1.0000,1.0000,468072,1
34-15,rnn,1.0000,1.0000,1.0000,468072,1
34-16,cnn,1.0000,1.0000,1.0000,751514,1
34-16,rnn,1.0000,1.0000,1.0000,751514,1
34-17,cnn,1.0000,1.0000,1.0000,19286,1
34-17,rnn,1.0000,1.0000,1.0000,19286,1
34-18,cnn,1.0000,1.0000,1.0000,780672,1
34-18,rnn,1.0000,1.0000,1.0000,780672,1
34-19,cnn,1.0000,1.0000,1.0000,321568,1
34-19,rnn,1.0000,1.0000,1.0000,321568,1
34-20,cnn,1.0000,1.0000,1.0000,156156,1
34-20,rnn,1.0000,1.0000,1.0000,156156,1
34-21,cnn,1.0000,1.0000,1.0000,19501,1
34-21,rnn,1.0000,1.0000,1.0000,19501,1
34-22,cnn,1.0000,1.0000,1.0000,455,1
34-22,rnn,1.0000,1.0000,1.0000,455,1
34-23,cnn,1.0000,1.0000,1.0000,1621235,1
34-23,rnn,1.0000,1.0000,1.0000,1621235,1
34-24,cnn,1.0000,1.0000,1.0000,239158,1
34-24,rnn,1.0000,1.0000,1.0000,239158,1
34-25,cnn,1.0000,1.0000,1.0000,3709,1
34-25,rnn,1.0000,1.0000,1.0000,3709,1
34-26,cnn,1.0000,1.0000,1.0000,233134,1
34-26,rnn,1.0000,1.0000,1.0000,233134,1
34-27,cnn,1.0000,1.0000,1.0000,400579,1
34-27,rnn,1.0000,1.0000,1.0000,400579,1
34-28,cnn,1.0000,1.0000,1.0000,155211,1
34-28,rnn,1.0000,1.0000,1.0000,155211,1
34-29,cnn,1.0000,1.0000,1.0000,324829,1
34-29,rnn,1.0000,1.0000,1.0000,324829,1
34-30,cnn,1.0000,1.0000,1.0000,248333,1
34-30,rnn,1.0000,1.0000,1.0000,248333,1
34-31,cnn,1.0000,1.0000,1.0000,601877,1
34-31,rnn,1.0000,1.0000,1.0000,601877,1
34-32,cnn,1.0000,1.0000,1.0000,587224,1
34-32,rnn,1.0000,1.0000,1.0000,587224,1
34-33,cnn,1.0000,1.0000,1.0000,1034867,1
34-33,rnn,1.0000,1.0000,1.0000,1034867,1
34-34,cnn,1.0000,1.0000,1.0000,27103,1
34-34,rnn,1.0000,1.0000,1.0000,27103,1
34-35,cnn,1.0000,1.0000,1.0000,103898,1
34-35,rnn,1.0000,1.0000,1.0000,103898,1
34-36,cnn,1.0000,1.0000,1.0000,3198569,1
34-36,rnn,1.0000,1.0000,1.0000,3198569,1
34-37,cnn,1.0000,1.0000,1.0000,150361,1
34-37,rnn,1.0000,1.0000,1.0000,150361,1
34-38,cnn,1.0000,1.0000,1.0000,98041,1
34-38,rnn,1.0000,1.0000,1.0000,98041,1
34-39,cnn,1.0000,1.0000,1.0000,171969,1
34-39,rnn,1.0000,1.0000,1.0000,171969,1
34-40,cnn,1.0000,1.0000,1.0000,126392,1
34-40,rnn,1.0000,1.0000,1.0000,126392,1
34-41,cnn,1.0000,1.0000,1.0000,14191,1
34-41,rnn,1.0000,1.0000,1.0000,14191,1
34-42,cnn,1.0000,1.0000,1.0000,31273,1
34-42,rnn,1.0000,1.0000,1.0000,31273,1
34-43,cnn,1.0000,1.0000,1.0000,67423,1
34-43,rnn,1.0000,1.0000,1.0000,67423,1
34-44,cnn,1.0000,1.0000,1.0000,103193,1
34-44,rnn,1.0000,1.0000,1.0000,103193,1
34-45,cnn,1.0000,1.0000,1.0000,34557,1
34-45,rnn,1.0000,1.0000,1.0000,34557,1
34-46,cnn,1.0000,1.0000,1.0000,210247,1
34-46,rnn,1.0000,1.0000,1.0000,210247,1
34-47,cnn,1.0000,1.0000,1.0000,1094207,1
34-47,rnn,1.0000,1.0000,1.0000,1094207,1
34-48,cnn,1.0000,1.0000,1.0000,152246,1
34-48,rnn,1.0000,1.0000,1.0000,152246,1
35,cnn,0.4536,0.9077,0.3012,19613670,19
35,rnn,0.3955,0.6740,0.1899,19613670,19
35-0,cnn,1.0000,1.0000,1.0000,594593,1
35-0,rnn,1.0000,1.0000,1.0000,594593,1
35-1,cnn,1.0000,1.0000,1.0000,3256324,1
35-1,rnn,1.0000,1.0000,1.0000,3256324,1
35-2,cnn,1.0000,1.0000,1.0000,840060,1
35-2,rnn,1.0000,1.0000,1.0000,840060,1
35-3,cnn,1.0000,1.0000,1.0000,3601017,1
35-3,rnn,1.0000,1.0000,1.0000,3601017,1
35-4,cnn,1.0000,1.0000,1.0000,652912,1
35-4,rnn,1.0000,1.0000,1.0000,652912,1
35-5,cnn,1.0000,1.0000,1.0000,3043894,1
35-5,rnn,1.0000,1.0000,1.0000,3043894,1
35-6,cnn,0.9531,0.9532,0.9531,1269451,2
35-6,rnn,0.9368,0.9369,0.9367,1269451,2
35-7,cnn,1.0000,1.0000,1.0000,309541,1
35-7,rnn,1.0000,1.0000,1.0000,309541,1
35-8,cnn,1.0000,1.0000,1.0000,77606,1
35-8,rnn,1.0000,1.0000,1.0000,77606,1
35-9,cnn,1.0000,1.0000,1.0000,834234,1
35-9,rnn,1.0000,1.0000,1.0000,834234,1
35-10,cnn,1.0000,1.0000,1.0000,291266,1
35-10,rnn,1.0000,1.0000,1.0000,291266,1
35-11,cnn,1.0000,1.0000,1.0000,261881,1
35-11,rnn,1.0000,1.0000,1.0000,261881,1
35-12,cnn,1.0000,1.0000,1.0000,531632,1
35-12,rnn,1.0000,1.0000,1.0000,531632,1
35-13,cnn,1.0000,1.0000,1.0000,696583,1
35-13,rnn,1.0000,1.0000,1.0000,696583,1
35-14,cnn,0.7506,0.9586,0.5898,1364206,3
35-14,rnn,0.6709,0.8559,0.4952,1364206,3
35-15,cnn,1.0000,1.0000,1.0000,80139,1
35-15,rnn,1.0000,1.0000,1.0000,80139,1
35-16,cnn,1.0000,1.0000,1.0000,947948,1
35-16,rnn,1.0000,1.0000,1.0000,947948,1
35-17,cnn,1.0000,1.0000,1.0000,549643,1
35-17,rnn,1.0000,1.0000,1.0000,549643,1
35-18,cnn,1.0000,1.0000,1.0000,410740,1
35-18,rnn,1.0000,1.0000,1.0000,410740,1
36,cnn,0.7043,0.9497,0.5359,24000287,19
36,rnn,0.5340,0.7475,0.3118,24000287,19
36-0,cnn,1.0000,1.0000,1.0000,211523,1
36-0,rnn,1.0000,1.0000,1.0000,211523,1
36-1,cnn,1.0000,1.0000,1.0000,4707421,1
36-1,rnn,1.0000,1.0000,1.0000,4707421,1
36-2,cnn,1.0000,1.0000,1.0000,3225850,1
36-2,rnn,1.0000,1.0000,1.0000,3225850,1
36-3,cnn,1.0000,1.0000,1.0000,87136,1
36-3,rnn,1.0000,1.0000,1.0000,87136,1
36-4,cnn,1.0000,1.0000,1.0000,10056311,1
36-4,rnn,1.0000,1.0000,1.0000,10056311,1
36-5,cnn,1.0000,1.0000,1.0000,838765,1
36-5,rnn,1.0000,1.0000,1.0000,838765,1
36-6,cnn,1.0000,1.0000,1.0000,428928,1
36-6,rnn,1.0000,1.0000,1.0000,428928,1
36-7,cnn,1.0000,1.0000,1.0000,1840265,1
36-7,rnn,1.0000,1.0000,1.0000,1840265,1
36-8,cnn,1.0000,1.0000,1.0000,114349,1
36-8,rnn,1.0000,1.0000,1.0000,114349,1
36-9,cnn,1.0000,1.0000,1.0000,818725,1
36-9,rnn,1.0000,1.0000,1.0000,818725,1
36-10,cnn,1.0000,1.0000,1.0000,207967,1
36-10,rnn,1.0000,1.0000,1.0000,207967,1
36-11,cnn,1.0000,1.0000,1.0000,94237,1
36-11,rnn,1.0000,1.0000,1.0000,94237,1
36-12,cnn,1.0000,1.0000,1.0000,300182,1
36-12,rnn,1.0000,1.0000,1.0000,300182,1
36-13,cnn,1.0000,1.0000,1.0000,420824,1
36-13,rnn,1.0000,1.0000,1.0000,420824,1
36-14,cnn,1.0000,1.0000,1.0000,83383,1
36-14,rnn,1.0000,1.0000,1.0000,83383,1
36-15,cnn,1.0000,1.0000,1.0000,2348,1
36-15,rnn,1.0000,1.0000,1.0000,2348,1
36-16,cnn,1.0000,1.0000,1.0000,194843,1
36-16,rnn,1.0000,1.0000,1.0000,194843,1
36-17,cnn,1.0000,1.0000,1.0000,119119,1
36-17,rnn,1.0000,1.0000,1.0000,119119,1
36-18,cnn,0.5460,0.8260,0.3319,248111,4
36-18,rnn,0.4491,0.6621,0.2005,248111,4
37,cnn,0.5600,0.9450,0.4406,9682500,41
37,rnn,0.3506,0.6937,0.1540,9682500,41
37-0,cnn,1.0000,1.0000,1.0000,676607,1
37-0,rnn,1.0000,1.0000,1.0000,676607,1
37-1,cnn,1.0000,1.0000,1.0000,104532,1
37-1,rnn,1.0000,1.0000,1.0000,104532,1
37-2,cnn,1.0000,1.0000,1.0000,850241,1
37-2,rnn,1.0000,1.0000,1.0000,850241,1
37-3,cnn,1.0000,1.0000,1.0000,1963961,1
37-3,rnn,1.0000,1.0000,1.0000,1963961,1
37-4,cnn,1.0000,1.0000,1.0000,44443,1
37-4,rnn,1.0000,1.0000,1.0000,44443,1
37-5,cnn,1.0000,1.0000,1.0000,184719,1
37-5,rnn,1.0000,1.0000,1.0000,184719,1
37-6,cnn,1.0000,1.0000,1.0000,9484,1
37-6,rnn,1.0000,1.0000,1.0000,9484,1
37-7,cnn,1.0000,1.0000,1.0000,298496,1
37-7,rnn,1.0000,1.0000,1.0000,298496,1
37-8,cnn,1.0000,1.0000,1.0000,21301,1
37-8,rnn,1.0000,1.0000,1.0000,21301,1
37-9,cnn,1.0000,1.0000,1.0000,42500,1
37-9,rnn,1.0000,1.0000,1.0000,42500,1
37-10,cnn,1.0000,1.0000,1.0000,45989,1
37-10,rnn,1.0000,1.0000,1.0000,45989,1
37-11,cnn,1.0000,1.0000,1.0000,73343,1
37-11,rnn,1.0000,1.0000,1.0000,73343,1
37-12,cnn,1.0000,1.0000,1.0000,7850,1
37-12,rnn,1.0000,1.0000,1.0000,7850,1
37-13,cnn,1.0000,1.0000,1.0000,50021,1
37-13,rnn,1.0000,1.0000,1.0000,50021,1
37-14,cnn,1.0000,1.0000,1.0000,121655,1
37-14,rnn,1.0000,1.0000,1.0000,121655,1
37-15,cnn,1.0000,1.0000,1.0000,31806,1
37-15,rnn,1.0000,1.0000,1.0000,31806,1
37-16,cnn,1.0000,1.0000,1.0000,69910,1
37-16,rnn,1.0000,1.0000,1.0000,69910,1
37-17,cnn,1.0000,1.0000,1.0000,10919,1
37-17,rnn,1.0000,1.0000,1.0000,10919,1
37-18,cnn,1.0000,1.0000,1.0000,99127,1
37-18,rnn,1.0000,1.0000,1.0000,99127,1
37-19,cnn,1.0000,1.0000,1.0000,182074,1
37-19,rnn,1.0000,1.0000,1.0000,182074,1
37-20,cnn,1.0000,1.0000,1.0000,4192,1
37-20,rnn,1.0000,1.0000,1.0000,4192,1
37-21,cnn,1.0000,1.0000,1.0000,42703,1
37-21,rnn,1.0000,1.0000,1.0000,42703,1
37-22,cnn,1.0000,1.0000,1.0000,89433,1
37-22,rnn,1.0000,1.0000,1.0000,89433,1
37-23,cnn,0.6104,0.9175,0.3648,482386,6
37-23,rnn,0.4705,0.6706,0.1773,482386,6
37-24,cnn,1.0000,1.0000,1.0000,61201,1
37-24,rnn,1.0000,1.0000,1.0000,61201,1
37-25,cnn,1.0000,1.0000,1.0000,15386,1
37-25,rnn,1.0000,1.0000,1.0000,15386,1
37-26,cnn,1.0000,1.0000,1.0000,172355,1
37-26,rnn,1.0000,1.0000,1.0000,172355,1
37-27,cnn,0.6233,0.6240,0.6204,51223,2
37-27,rnn,0.6068,0.6074,0.6039,51223,2
37-28,cnn,1.0000,1.0000,1.0000,74320,1
37-28,rnn,1.0000,1.0000,1.0000,74320,1
37-29,cnn,0.8513,0.8642,0.7895,98556,3
37-29,rnn,0.8200,0.7828,0.3597,98556,3
37-30,cnn,0.9394,0.9441,0.9297,987255,8
37-30,rnn,0.8897,0.9063,0.5405,987255,8
37-31,cnn,1.0000,1.0000,1.0000,3929,1
37-31,rnn,1.0000,1.0000,1.0000,3929,1
37-32,cnn,1.0000,1.0000,1.0000,82892,1
37-32,rnn,1.0000,1.0000,1.0000,82892,1
37-33,cnn,1.0000,1.0000,1.0000,106894,1
37-33,rnn,1.0000,1.0000,1.0000,106894,1
37-34,cnn,0.5499,0.9409,0.3872,1103441,18
37-34,rnn,0.2955,0.6767,0.0565,1103441,18
37-35,cnn,0.6992,0.9396,0.5514,933103,10
37-35,rnn,0.5277,0.8125,0.3201,933103,10
37-36,cnn,1.0000,1.0000,1.0000,1339,1
37-36,rnn,1.0000,1.0000,1.0000,1339,1
37-37,cnn,1.0000,1.0000,1.0000,325232,1
37-37,rnn,1.0000,1.0000,1.0000,325232,1
37-38,cnn,1.0000,1.0000,1.0000,56008,1
37-38,rnn,1.0000,1.0000,1.0000,56008,1
37-39,cnn,1.0000,1.0000,1.0000,4354,1
37-39,rnn,1.0000,1.0000,1.0000,4354,1
37-40,cnn,1.0000,1.0000,1.0000,97320,1
37-40,rnn,1.0000,1.0000,1.0000,97320,1
38,cnn,0.7090,0.9613,0.5356,28091147,22
38,rnn,0.5444,0.7824,0.3108,28091147,22
38-0,cnn,1.0000,1.0000,1.0000,125367,1
38-0,rnn,1.0000,1.0000,1.0000,125367,1
38-1,cnn,0.6842,0.9460,0.5765,3518325,27
38-1,rnn,0.4988,0.8096,0.3394,3518325,27
38-2,cnn,0.9478,0.9479,0.9461,103895,2
38-2,rnn,0.9119,0.9120,0.9102,103895,2
38-3,cnn,1.0000,1.0000,1.0000,5070548,1
38-3,rnn,1.0000,1.0000,1.0000,5070548,1
38-4,cnn,1.0000,1.0000,1.0000,23146,1
38-4,rnn,1.0000,1.0000,1.0000,23146,1
38-5,cnn,0.9847,0.9855,0.9847,446474,2
38-5,rnn,0.9868,0.9877,0.9868,446474,2
38-6,cnn,1.0000,1.0000,1.0000,352108,1
38-6,rnn,1.0000,1.0000,1.0000,352108,1
38-7,cnn,0.5319,0.7623,0.3113,130485,8
38-7,rnn,0.4960,0.7448,0.2087,130485,8
38-8,cnn,1.0000,1.0000,1.0000,37909,1
38-8,rnn,1.0000,1.0000,1.0000,37909,1
38-9,cnn,1.0000,1.0000,1.0000,1685,1
38-9,rnn,1.0000,1.0000,1.0000,1685,1
38-10,cnn,0.8207,0.8622,0.7709,7127397,13
38-10,rnn,0.6763,0.7328,0.5880,7127397,13
38-11,cnn,0.5167,0.8753,0.3526,500911,19
38-11,rnn,0.3349,0.7279,0.0915,500911,19
38-12,cnn,1.0000,1.0000,1.0000,364515,1
38-12,rnn,1.0000,1.0000,1.0000,364515,1
38-13,cnn,1.0000,1.0000,1.0000,24437,1
38-13,rnn,1.0000,1.0000,1.0000,24437,1
38-14,cnn,0.4403,0.7150,0.2059,127342,7
38-14,rnn,0.4014,0.6909,0.1111,127342,7
38-15,cnn,1.0000,1.0000,1.0000,505,1
38-15,rnn,1.0000,1.0000,1.0000,505,1
38-16,cnn,0.8347,0.8489,0.8128,398393,5
38-16,rnn,0.8015,0.8547,0.4411,398393,5
38-17,cnn,0.7704,0.8071,0.7106,401854,8
38-17,rnn,0.6429,0.8314,0.5091,401854,8
38-18,cnn,0.9290,0.9351,0.9214,979454,6
38-18,rnn,0.9013,0.9339,0.5366,979454,6
38-19,cnn,1.0000,1.0000,1.0000,7983272,1
38-19,rnn,1.0000,1.0000,1.0000,7983272,1
38-20,cnn,1.0000,1.0000,1.0000,97076,1
38-20,rnn,1.0000,1.0000,1.0000,97076,1
38-21,cnn,1.0000,1.0000,1.0000,276049,1
38-21,rnn,1.0000,1.0000,1.0000,276049,1
39,cnn,0.4426,0.9329,0.3307,17489829,63
39,rnn,0.2842,0.7106,0.1073,17489829,63
39-0,cnn,1.0000,1.0000,1.0000,1179273,1
39-0,rnn,1.0000,1.0000,1.0000,1179273,1
39-1,cnn,1.0000,1.0000,1.0000,695679,1
39-1,rnn,1.0000,1.0000,1.0000,695679,1
39-2,cnn,1.0000,1.0000,1.0000,524654,1
39-2,rnn,1.0000,1.0000,1.0000,524654,1
39-3,cnn,1.0000,1.0000,1.0000,903214,1
39-3,rnn,1.0000,1.0000,1.0000,903214,1
39-4,cnn,1.0000,1.0000,1.0000,194012,1
39-4,rnn,1.0000,1.0000,1.0000,194012,1
39-5,cnn,1.0000,1.0000,1.0000,3779,1
39-5,rnn,1.0000,1.0000,1.0000,3779,1
39-6,cnn,1.0000,1.0000,1.0000,3051242,1
39-6,rnn,1.0000,1.0000,1.0000,3051242,1
39-7,cnn,1.0000,1.0000,1.0000,630764,1
39-7,rnn,1.0000,1.0000,1.0000,630764,1
39-8,cnn,1.0000,1.0000,1.0000,333769,1
39-8,rnn,1.0000,1.0000,1.0000,333769,1
39-9,cnn,1.0000,1.0000,1.0000,288709,1
39-9,rnn,1.0000,1.0000,1.0000,288709,1
39-10,cnn,1.0000,1.0000,1.0000,195607,1
39-10,rnn,1.0000,1.0000,1.0000,195607,1
39-11,cnn,1.0000,1.0000,1.0000,166022,1
39-11,rnn,1.0000,1.0000,1.0000,166022,1
39-12,cnn,1.0000,1.0000,1.0000,72213,1
39-12,rnn,1.0000,1.0000,1.0000,72213,1
39-13,cnn,1.0000,1.0000,1.0000,641117,1
39-13,rnn,1.0000,1.0000,1.0000,641117,1
39-14,cnn,1.0000,1.0000,1.0000,668465,1
39-14,rnn,1.0000,1.0000,1.0000,668465,1
39-15,cnn,1.0000,1.0000,1.0000,77058,1
39-15,rnn,1.0000,1.0000,1.0000,77058,1
39-16,cnn,1.0000,1.0000,1.0000,343773,1
39-16,rnn,1.0000,1.0000,1.0000,343773,1
39-17,cnn,1.0000,1.0000,1.0000,205665,1
39-17,rnn,1.0000,1.0000,1.0000,205665,1
39-18,cnn,1.0000,1.0000,1.0000,373325,1
39-18,rnn,1.0000,1.0000,1.0000,373325,1
39-19,cnn,1.0000,1.0000,1.0000,6014,1
39-19,rnn,1.0000,1.0000,1.0000,6014,1
39-20,cnn,1.0000,1.0000,1.0000,193775,1
39-20,rnn,1.0000,1.0000,1.0000,193775,1
39-21,cnn,1.0000,1.0000,1.0000,49573,1
39-21,rnn,1.0000,1.0000,1.0000,49573,1
39-22,cnn,1.0000,1.0000,1.0000,244678,1
39-22,rnn,1.0000,1.0000,1.0000,244678,1
39-23,cnn,1.0000,1.0000,1.0000,391,1
39-23,rnn,1.0000,1.0000,1.0000,391,1
39-24,cnn,1.0000,1.0000,1.0000,100114,1
39-24,rnn,1.0000,1.0000,1.0000,100114,1
39-25,cnn,1.0000,1.0000,1.0000,63941,1
39-25,rnn,1.0000,1.0000,1.0000,63941,1
39-26,cnn,1.0000,1.0000,1.0000,26075,1
39-26,rnn,1.0000,1.0000,1.0000,26075,1
39-27,cnn,1.0000,1.0000,1.0000,1595,1
39-27,rnn,1.0000,1.0000,1.0000,1595,1
39-28,cnn,1.0000,1.0000,1.0000,226141,1
39-28,rnn,1.0000,1.0000,1.0000,226141,1
39-29,cnn,1.0000,1.0000,1.0000,69369,1
39-29,rnn,1.0000,1.0000,1.0000,69369,1
39-30,cnn,1.0000,1.0000,1.0000,21974,1
39-30,rnn,1.0000,1.0000,1.0000,21974,1
39-31,cnn,1.0000,1.0000,1.0000,410720,1
39-31,rnn,1.0000,1.0000,1.0000,410720,1
39-32,cnn,1.0000,1.0000,1.0000,129361,1
39-32,rnn,1.0000,1.0000,1.0000,129361,1
39-33,cnn,1.0000,1.0000,1.0000,33582,1
39-33,rnn,1.0000,1.0000,1.0000,33582,1
39-34,cnn,1.0000,1.0000,1.0000,650366,1
39-34,rnn,1.0000,1.0000,1.0000,650366,1
39-35,cnn,1.0000,1.0000,1.0000,18491,1
39-35,rnn,1.0000,1.0000,1.0000,18491,1
39-36,cnn,1.0000,1.0000,1.0000,209119,1
39-36,rnn,1.0000,1.0000,1.0000,209119,1
39-37,cnn,1.0000,1.0000,1.0000,7834,1
39-37,rnn,1.0000,1.0000,1.0000,7834,1
39-38,cnn,1.0000,1.0000,1.0000,11027,1
39-38,rnn,1.0000,1.0000,1.0000,11027,1
39-39,cnn,1.0000,1.0000,1.0000,7418,1
39-39,rnn,1.0000,1.0000,1.0000,7418,1
39-40,cnn,1.0000,1.0000,1.0000,28521,1
39-40,rnn,1.0000,1.0000,1.0000,28521,1
39-41,cnn,1.0000,1.0000,1.0000,156211,1
39-41,rnn,1.0000,1.0000,1.0000,156211,1
39-42,cnn,1.0000,1.0000,1.0000,184610,1
39-42,rnn,1.0000,1.0000,1.0000,184610,1
39-43,cnn,1.0000,1.0000,1.0000,16502,1
39-43,rnn,1.0000,1.0000,1.0000,16502,1
39-44,cnn,1.0000,1.0000,1.0000,73384,1
39-44,rnn,1.0000,1.0000,1.0000,73384,1
39-45,cnn,1.0000,1.0000,1.0000,255919,1
39-45,rnn,1.0000,1.0000,1.0000,255919,1
39-46,cnn,1.0000,1.0000,1.0000,827750,1
39-46,rnn,1.0000,1.0000,1.0000,827750,1
39-47,cnn,1.0000,1.0000,1.0000,689171,1
39-47,rnn,1.0000,1.0000,1.0000,689171,1
39-48,cnn,1.0000,1.0000,1.0000,153215,1
39-48,rnn,1.0000,1.0000,1.0000,153215,1
39-49,cnn,1.0000,1.0000,1.0000,114232,1
39-49,rnn,1.0000,1.0000,1.0000,114232,1
39-50,cnn,1.0000,1.0000,1.0000,139881,1
39-50,rnn,1.0000,1.0000,1.0000,139881,1
39-51,cnn,1.0000,1.0000,1.0000,62257,1
39-51,rnn,1.0000,1.0000,1.0000,62257,1
39-52,cnn,1.0000,1.0000,1.0000,54014,1
39-52,rnn,1.0000,1.0000,1.0000,54014,1
39-53,cnn,1.0000,1.0000,1.0000,315065,1
39-53,rnn,1.0000,1.0000,1.0000,315065,1
39-54,cnn,1.0000,1.0000,1.0000,43264,1
39-54,rnn,1.0000,1.0000,1.0000,43264,1
39-55,cnn,1.0000,1.0000,1.0000,100589,1
39-55,rnn,1.0000,1.0000,1.0000,100589,1
39-56,cnn,1.0000,1.0000,1.0000,136490,1
39-56,rnn,1.0000,1.0000,1.0000,136490,1
39-57,cnn,1.0000,1.0000,1.0000,467146,1
39-57,rnn,1.0000,1.0000,1.0000,467146,1
39-58,cnn,1.0000,1.0000,1.0000,58598,1
39-58,rnn,1.0000,1.0000,1.0000,58598,1
39-59,cnn,1.0000,1.0000,1.0000,16946,1
39-59,rnn,1.0000,1.0000,1.0000,16946,1
39-60,cnn,1.0000,1.0000,1.0000,313713,1
39-60,rnn,1.0000,1.0000,1.0000,313713,1
39-61,cnn,1.0000,1.0000,1.0000,82780,1
39-61,rnn,1.0000,1.0000,1.0000,82780,1
39-62,cnn,1.0000,1.0000,1.0000,169673,1
39-62,rnn,1.0000,1.0000,1.0000,169673,1
40,cnn,0.4673,0.9333,0.3467,20913369,47
40,rnn,0.3847,0.7435,0.2151,20913369,47
40-0,cnn,1.0000,1.0000,1.0000,634023,1
40-0,rnn,1.0000,1.0000,1.0000,634023,1
40-1,cnn,1.0000,1.0000,1.0000,47746,1
40-1,rnn,1.0000,1.0000,1.0000,47746,1
40-2,cnn,1.0000,1.0000,1.0000,565939,1
40-2,rnn,1.0000,1.0000,1.0000,565939,1
40-3,cnn,1.0000,1.0000,1.0000,216700,1
40-3,rnn,1.0000,1.0000,1.0000,216700,1
40-4,cnn,1.0000,1.0000,1.0000,11026,1
40-4,rnn,1.0000,1.0000,1.0000,11026,1
40-5,cnn,1.0000,1.0000,1.0000,993004,1
40-5,rnn,1.0000,1.0000,1.0000,993004,1
40-6,cnn,1.0000,1.0000,1.0000,239425,1
40-6,rnn,1.0000,1.0000,1.0000,239425,1
40-7,cnn,1.0000,1.0000,1.0000,425379,1
40-7,rnn,1.0000,1.0000,1.0000,425379,1
40-8,cnn,1.0000,1.0000,1.0000,146240,1
40-8,rnn,1.0000,1.0000,1.0000,146240,1
40-9,cnn,1.0000,1.0000,1.0000,134609,1
40-9,rnn,1.0000,1.0000,1.0000,134609,1
40-10,cnn,1.0000,1.0000,1.0000,1442122,1
40-10,rnn,1.0000,1.0000,1.0000,1442122,1
40-11,cnn,1.0000,1.0000,1.0000,103157,1
40-11,rnn,1.0000,1.0000,1.0000,103157,1
40-12,cnn,1.0000,1.0000,1.0000,3668672,1
40-12,rnn,1.0000,1.0000,1.0000,3668672,1
40-13,cnn,1.0000,1.0000,1.0000,246920,1
40-13,rnn,1.0000,1.0000,1.0000,246920,1
40-14,cnn,0.7432,0.7889,0.6709,849897,4
40-14,rnn,0.6588,0.8158,0.3971,849897,4
40-15,cnn,1.0000,1.0000,1.0000,254359,1
40-15,rnn,1.0000,1.0000,1.0000,254359,1
40-16,cnn,1.0000,1.0000,1.0000,523575,1
40-16,rnn,1.0000,1.0000,1.0000,523575,1
40-17,cnn,1.0000,1.0000,1.0000,19946,1
40-17,rnn,1.0000,1.0000,1.0000,19946,1
40-18,cnn,0.9877,0.9880,0.9870,4806139,3
40-18,rnn,0.9781,0.9789,0.9583,4806139,3
40-19,cnn,1.0000,1.0000,1.0000,634986,1
40-19,rnn,1.0000,1.0000,1.0000,634986,1
40-20,cnn,1.0000,1.0000,1.0000,26200,1
40-20,rnn,1.0000,1.0000,1.0000,26200,1
40-21,cnn,1.0000,1.0000,1.0000,133664,1
40-21,rnn,1.0000,1.0000,1.0000,133664,1
40-22,cnn,1.0000,1.0000,1.0000,113598,1
40-22,rnn,1.0000,1.0000,1.0000,113598,1
40-23,cnn,1.0000,1.0000,1.0000,22985,1
40-23,rnn,1.0000,1.0000,1.0000,22985,1
40-24,cnn,1.0000,1.0000,1.0000,158167,1
40-24,rnn,1.0000,1.0000,1.0000,158167,1
40-25,cnn,1.0000,1.0000,1.0000,6085,1
40-25,rnn,1.0000,1.0000,1.0000,6085,1
40-26,cnn,1.0000,1.0000,1.0000,22268,1
40-26,rnn,1.0000,1.0000,1.0000,22268,1
40-27,cnn,1.0000,1.0000,1.0000,93209,1
40-27,rnn,1.0000,1.0000,1.0000,93209,1
40-28,cnn,1.0000,1.0000,1.0000,257703,1
40-28,rnn,1.0000,1.0000,1.0000,257703,1
40-29,cnn,1.0000,1.0000,1.0000,222768,1
40-29,rnn,1.0000,1.0000,1.0000,222768,1
40-30,cnn,1.0000,1.0000,1.0000,488147,1
40-30,rnn,1.0000,1.0000,1.0000,488147,1
40-31,cnn,1.0000,1.0000,1.0000,690721,1
40-31,rnn,1.0000,1.0000,1.0000,690721,1
40-32,cnn,1.0000,1.0000,1.0000,55998,1
40-32,rnn,1.0000,1.0000,1.0000,55998,1
40-33,cnn,1.0000,1.0000,1.0000,949781,1
40-33,rnn,1.0000,1.0000,1.0000,949781,1
40-34,cnn,1.0000,1.0000,1.0000,21924,1
40-34,rnn,1.0000,1.0000,1.0000,21924,1
40-35,cnn,1.0000,1.0000,1.0000,559898,1
40-35,rnn,1.0000,1.0000,1.0000,559898,1
40-36,cnn,1.0000,1.0000,1.0000,263,1
40-36,rnn,1.0000,1.0000,1.0000,263,1
40-37,cnn,1.0000,1.0000,1.0000,346493,1
40-37,rnn,1.0000,1.0000,1.0000,346493,1
40-38,cnn,0.6908,0.6917,0.6896,101039,2
40-38,rnn,0.6774,0.6783,0.6761,101039,2
40-39,cnn,1.0000,1.0000,1.0000,313,1
40-39,rnn,1.0000,1.0000,1.0000,313,1
40-40,cnn,1.0000,1.0000,1.0000,10016,1
40-40,rnn,1.0000,1.0000,1.0000,10016,1
40-41,cnn,1.0000,1.0000,1.0000,48512,1
40-41,rnn,1.0000,1.0000,1.0000,48512,1
40-42,cnn,1.0000,1.0000,1.0000,7463,1
40-42,rnn,1.0000,1.0000,1.0000,7463,1
40-43,cnn,1.0000,1.0000,1.0000,7174,1
40-43,rnn,1.0000,1.0000,1.0000,7174,1
40-44,cnn,1.0000,1.0000,1.0000,110470,1
40-44,rnn,1.0000,1.0000,1.0000,110470,1
40-45,cnn,1.0000,1.0000,1.0000,492205,1
40-45,rnn,1.0000,1.0000,1.0000,492205,1
40-46,cnn,1.0000,1.0000,1.0000,2441,1
40-46,rnn,1.0000,1.0000,1.0000,2441,1
41,cnn,0.9650,0.9673,0.9628,9346934,3
41,rnn,0.8137,0.8167,0.8092,9346934,3
41-0,cnn,0.9000,0.9412,0.8665,2320419,6
41-0,rnn,0.6405,0.7209,0.5305,2320419,6
41-1,cnn,0.8685,0.9393,0.8201,6862307,18
41-1,rnn,0.6278,0.7793,0.5000,6862307,18
41-2,cnn,0.6224,0.7659,0.4556,164208,5
41-2,rnn,0.5311,0.6463,0.3300,164208,5
42,cnn,0.7115,0.9382,0.5576,16332297,11
42,rnn,0.5472,0.7321,0.3395,16332297,11
42-0,cnn,1.0000,1.0000,1.0000,1011958,1
42-0,rnn,1.0000,1.0000,1.0000,1011958,1
42-1,cnn,0.7683,0.9154,0.6265,6894772,11
42-1,rnn,0.5832,0.7324,0.3525,6894772,11
42-2,cnn,0.9556,0.9556,0.9554,1812548,2
42-2,rnn,0.9267,0.9267,0.9265,1812548,2
42-3,cnn,1.0000,1.0000,1.0000,827568,1
42-3,rnn,1.0000,1.0000,1.0000,827568,1
42-4,cnn,1.0000,1.0000,1.0000,288396,1
42-4,rnn,1.0000,1.0000,1.0000,288396,1
42-5,cnn,1.0000,1.0000,1.0000,1871246,1
42-5,rnn,1.0000,1.0000,1.0000,1871246,1
42-6,cnn,1.0000,1.0000,1.0000,432381,1
42-6,rnn,1.0000,1.0000,1.0000,432381,1
42-7,cnn,1.0000,1.0000,1.0000,196065,1
42-7,rnn,1.0000,1.0000,1.0000,196065,1
42-8,cnn,1.0000,1.0000,1.0000,36094,1
42-8,rnn,1.0000,1.0000,1.0000,36094,1
42-9,cnn,0.8662,0.8776,0.8529,2480712,4
42-9,rnn,0.6455,0.7023,0.5147,2480712,4
42-10,cnn,1.0000,1.0000,1.0000,480557,1
42-10,rnn,1.0000,1.0000,1.0000,480557,1
43,cnn,0.8067,0.9350,0.7384,16900684,38
43,rnn,0.4213,0.6818,0.2040,16900684,38
43-0,cnn,1.0000,1.0000,1.0000,1738309,1
43-0,rnn,1.0000,1.0000,1.0000,1738309,1
43-1,cnn,1.0000,1.0000,1.0000,2712743,1
43-1,rnn,1.0000,1.0000,1.0000,2712743,1
43-2,cnn,1.0000,1.0000,1.0000,662445,1
43-2,rnn,1.0000,1.0000,1.0000,662445,1
43-3,cnn,1.0000,1.0000,1.0000,27112,1
43-3,rnn,1.0000,1.0000,1.0000,27112,1
43-4,cnn,0.9393,0.9393,0.9393,196984,2
43-4,rnn,0.9223,0.9223,0.9223,196984,2
43-5,cnn,1.0000,1.0000,1.0000,241159,1
43-5,rnn,1.0000,1.0000,1.0000,241159,1
43-6,cnn,1.0000,1.0000,1.0000,45529,1
43-6,rnn,1.0000,1.0000,1.0000,45529,1
43-7,cnn,1.0000,1.0000,1.0000,159738,1
43-7,rnn,1.0000,1.0000,1.0000,159738,1
43-8,cnn,1.0000,1.0000,1.0000,106376,1
43-8,rnn,1.0000,1.0000,1.0000,106376,1
43-9,cnn,1.0000,1.0000,1.0000,119633,1
43-9,rnn,1.0000,1.0000,1.0000,119633,1
43-10,cnn,1.0000,1.0000,1.0000,917107,1
43-10,rnn,1.0000,1.0000,1.0000,917107,1
43-11,cnn,1.0000,1.0000,1.0000,205421,1
43-11,rnn,1.0000,1.0000,1.0000,205421,1
43-12,cnn,1.0000,1.0000,1.0000,723433,1
43-12,rnn,1.0000,1.0000,1.0000,723433,1
43-13,cnn,0.8016,0.8016,0.8016,81231,2
43-13,rnn,0.8061,0.8061,0.8061,81231,2
43-14,cnn,1.0000,1.0000,1.0000,243175,1
43-14,rnn,1.0000,1.0000,1.0000,243175,1
43-15,cnn,1.0000,1.0000,1.0000,2008,1
43-15,rnn,1.0000,1.0000,1.0000,2008,1
43-16,cnn,1.0000,1.0000,1.0000,754101,1
43-16,rnn,1.0000,1.0000,1.0000,754101,1
43-17,cnn,1.0000,1.0000,1.0000,147767,1
43-17,rnn,1.0000,1.0000,1.0000,147767,1
43-18,cnn,0.7795,0.9167,0.6898,1497580,20
43-18,rnn,0.4879,0.7170,0.2819,1497580,20
43-19,cnn,1.0000,1.0000,1.0000,377044,1
43-19,rnn,1.0000,1.0000,1.0000,377044,1
43-20,cnn,1.0000,1.0000,1.0000,356470,1
43-20,rnn,1.0000,1.0000,1.0000,356470,1
43-21,cnn,0.9276,0.9276,0.9276,536752,2
43-21,rnn,0.6861,0.6861,0.6861,536752,2
43-22,cnn,1.0000,1.0000,1.0000,1637591,1
43-22,rnn,1.0000,1.0000,1.0000,1637591,1
43-23,cnn,1.0000,1.0000,1.0000,139907,1
43-23,rnn,1.0000,1.0000,1.0000,139907,1
43-24,cnn,1.0000,1.0000,1.0000,66424,1
43-24,rnn,1.0000,1.0000,1.0000,66424,1
43-25,cnn,0.8381,0.8754,0.7960,890191,4
43-25,rnn,0.7319,0.7608,0.6865,890191,4
43-26,cnn,0.8138,0.8768,0.7442,369083,3
43-26,rnn,0.6206,0.6748,0.5228,369083,3
43-27,cnn,1.0000,1.0000,1.0000,320930,1
43-27,rnn,1.0000,1.0000,1.0000,320930,1
43-28,cnn,1.0000,1.0000,1.0000,20215,1
43-28,rnn,1.0000,1.0000,1.0000,20215,1
43-29,cnn,1.0000,1.0000,1.0000,154385,1
43-29,rnn,1.0000,1.0000,1.0000,154385,1
43-30,cnn,0.8685,0.9046,0.8299,781496,8
43-30,rnn,0.7296,0.7575,0.6877,781496,8
43-31,cnn,1.0000,1.0000,1.0000,76046,1
43-31,rnn,1.0000,1.0000,1.0000,76046,1
43-32,cnn,1.0000,1.0000,1.0000,235403,1
43-32,rnn,1.0000,1.0000,1.0000,235403,1
43-33,cnn,1.0000,1.0000,1.0000,21277,1
43-33,rnn,1.0000,1.0000,1.0000,21277,1
43-34,cnn,1.0000,1.0000,1.0000,4115,1
43-34,rnn,1.0000,1.0000,1.0000,4115,1
43-35,cnn,1.0000,1.0000,1.0000,214891,1
43-35,rnn,1.0000,1.0000,1.0000,214891,1
43-36,cnn,1.0000,1.0000,1.0000,98062,1
43-36,rnn,1.0000,1.0000,1.0000,98062,1
43-37,cnn,1.0000,1.0000,1.0000,18551,1
43-37,rnn,1.0000,1.0000,1.0000,18551,1


==> results/transformer-results.csv <==
model-name,type,acc,precision,recall,train-size,n-class,batch,epoch
model-2-2,,0.7011,0.7117,0.6677,7775,5,16,6
model-2-2,,0.7028,0.7056,0.6786,7775,5,32,6
model-2-2,,0.6939,0.7056,0.6667,7775,5,16,2
model-2-2,,0.7079,0.745,0.6761,7775,5,32,4
model-2-2,,0.7013,0.7115,0.6677,7775,5,16,6
model-2-2,,0.6944,0.7149,0.6761,7775,5,32,2
model-2-2,,0.6921,0.7059,0.6658,7775,5,16,8
model-2-2,,0.6935,0.7385,0.6406,7775,5,16,4
model-2-2,,0.6878,0.6919,0.6685,7775,5,32,3
model-2-2,,0.7011,0.7116,0.6672,7775,5,16,8
model-2-2,,0.6885,0.6987,0.67,7775,5,32,8
model-2-2,,0.7263,0.7274,0.6803,7775,5,16,3
model-2-2,,,,,7775,5,32,6
model-2-32,,0.4315,0.6434,0.1106,1657,4,16,3
model-2-32,,0.6064,0.6701,0.4357,1657,4,16,6
model-2-32,,0.601,0.6373,0.3654,1657,4,32,6
model-2-32,,0.5421,0.5761,0.2001,1657,4,16,4
model-2-32,,0.5102,0.5189,0.14,1657,4,32,4
model-2-32,,0.6148,0.6344,0.4964,1657,4,16,8
model-2-32,,0.5373,0.5362,0.4008,1657,4,32,8
model-2-32,,0.5222,0.6818,0.0541,1657,4,32,3
model-2-32,,0.4393,1,0.0252,1657,4,32,2
model-2-32,,0.4369,1,0.0541,1657,4,16,2
model-2-34,,0.2948,0.4655,0.1042,2589,6,16,4
model-2-34,,0.4579,0.6933,0.0602,2589,6,16,3
model-2-34,,0.2438,0,0,2589,6,32,2
model-2-34,,0.4159,0.9186,0.1698,2589,6,16,6
model-2-34,,0.451,1,0.0405,2589,6,16,2
model-2-34,,0.4236,0.5762,0.1343,2589,6,16,8
model-2-34,,0.4336,0.7176,0.0725,2589,6,32,8
model-2-34,,0.4541,1,0.0355,2589,6,32,6
model-2-34,,0.4495,0,0,2589,6,32,3
model-2-34,,0.3183,0.6087,0.0162,2589,6,32,4
model-2-4,,0.7812,0.7812,0.7812,1165,2,32,6
model-2-4,,0.7688,0.7688,0.7688,1165,2,16,2
model-2-4,,0.8039,0.8039,0.8039,1165,2,16,6
model-2-4,,0.8674,0.8674,0.8674,1165,2,32,2
model-2-4,,0.8356,0.8356,0.8356,1165,2,16,3
model-2-4,,0.81,0.81,0.81,1165,2,32,4
model-2-4,,0.8725,0.8725,0.8725,1165,2,32,8
model-2-4,,0.8446,0.8446,0.8446,1165,2,32,3
model-2-4,,0.9007,0.9007,0.9007,1165,2,16,4
model-2-4,,0.9041,0.9041,0.9041,1165,2,16,8
model-2-6,,0.4421,0,0,1066,5,32,8
model-2-6,,0.4586,0,0,1066,5,32,4
model-2-6,,0.4779,0,0,1066,5,32,3
model-2-6,,0.4164,1,0.0009,1066,5,32,6
model-2-6,,0.4095,0.3919,0.0812,1066,5,16,6
model-2-6,,0.3585,0,0,1066,5,32,2
model-2-6,,0.4095,0,0,1066,5,16,8
model-2-6,,0.4076,0.5979,0.1082,1066,5,16,3
model-2-6,,0.4664,0.3731,0.0672,1066,5,16,4
model-2-6,,0.5159,0.72,0.0336,1066,5,16,2
model-2-8,,0.5282,0.6123,0.3771,12419,12,16,8
model-2-8,,0.529,0.5963,0.3727,12419,12,16,6
model-2-8,,0.5196,0.552,0.3093,12419,12,16,3
model-2-8,,0.4722,0.5834,0.2368,12419,12,16,2
model-2-8,,0.517,0.5429,0.3205,12419,12,32,3
model-2-8,,0.5217,0.5886,0.3566,12419,12,32,8
model-2-8,,0.4633,0.5144,0.1416,12419,12,32,4
model-2-8,,0.5229,0.5539,0.36,12419,12,32,6
model-2-8,,0.4726,0.5266,0.1875,12419,12,32,2
model-2-8,,0.469,0.5226,0.2127,12419,12,16,4


==> results/transformer_multi_label_clean_modelnotempty_export_v2.csv <==
model-name,type,acc,precision,recall,train-size,n-class
0-1,transformer-multi,0.5910,0.8117,0.3722,387703,10
0-6,transformer-multi,0.5369,0.8332,0.2505,179637,6
0-9,transformer-multi,0.4025,0.6767,0.0523,95166,8
0-11,transformer-multi,0.6658,0.7319,0.5670,86359,6
1-0,transformer-multi,0.9067,0.9053,0.9094,23140,4
1-1,transformer-multi,0.9985,0.9985,0.9985,5178,2
1-3,transformer-multi,0.7473,0.7501,0.7446,65387,3
1-5,transformer-multi,0.5569,0.8145,0.2484,70528,5
1-6,transformer-multi,0.7022,0.7121,0.7054,11222,2
3-0,transformer-multi,0.6856,0.7602,0.5702,62240,7
3-5,transformer-multi,0.7095,0.7086,0.7029,63478,3
3-6,transformer-multi,0.7808,0.7840,0.7797,46134,6
3-7,transformer-multi,0.4740,0.6918,0.0588,31044,5
3-9,transformer-multi,0.5362,0.6005,0.2810,27264,3
3-10,transformer-multi,0.6645,0.6626,0.6548,21822,2
3-12,transformer-multi,0.7505,0.7566,0.7412,24662,3
3-14,transformer-multi,0.6790,0.9424,0.5618,320796,18
3-15,transformer-multi,0.7648,0.7660,0.7596,49557,3
3-16,transformer-multi,0.5378,0.7545,0.2777,43034,4
3-17,transformer-multi,0.7159,0.7460,0.6909,869,2
3-19,transformer-multi,0.5828,0.5718,0.5741,4124,2
3-21,transformer-multi,0.3760,0.7291,0.0839,31727,7
3-26,transformer-multi,0.8826,0.8826,0.8786,5506,2
3-27,transformer-multi,0.5159,0.6814,0.1795,16677,4
3-32,transformer-multi,0.6539,0.6649,0.6229,6696,3
3-33,transformer-multi,0.7844,0.7868,0.7844,13231,3
3-35,transformer-multi,0.4485,0.7805,0.1484,136735,15
3-38,transformer-multi,0.5871,0.6152,0.5212,17786,3
3-39,transformer-multi,0.9708,0.9704,0.9594,1222,2
3-40,transformer-multi,0.5725,0.6468,0.3750,5670,4
3-41,transformer-multi,0.5610,0.6235,0.4421,18565,3
3-43,transformer-multi,0.5138,0.5877,0.3130,10107,4
3-45,transformer-multi,0.7017,0.7035,0.7016,79980,2
3-47,transformer-multi,0.3823,0.4839,0.0104,30251,7
3-48,transformer-multi,0.7631,0.7970,0.7212,212148,7
3-51,transformer-multi,0.4012,0.6527,0.1467,120499,15
3-52,transformer-multi,0.4242,0.6411,0.0978,91205,5
3-53,transformer-multi,0.5157,0.3651,0.0196,2346,3
3-54,transformer-multi,0.4771,0.6743,0.1628,80085,8
7-1,transformer-multi,1.0000,1.0000,1.0000,152246,1
8-1,transformer-multi,0.7655,0.8044,0.6696,241150,7
20,transformer-multi,0.3874,0.6273,0.0750,6962616,12
23,transformer-multi,0.3963,0.6503,0.0872,8826156,17
28-6,transformer-multi,1.0000,1.0000,1.0000,275614,1
37-23,transformer-multi,0.4969,0.6569,0.2069,482386,6
37-34,transformer-multi,0.3129,0.6901,0.0246,1103441,18
38-1,transformer-multi,0.4398,0.7775,0.1977,3518325,27
38-9,transformer-multi,1.0000,1.0000,0.7930,1685,1
40,transformer-multi,0.3941,0.7664,0.1970,20913369,47
42-1,transformer-multi,0.5390,0.6672,0.3145,6894772,11
42-9,transformer-multi,0.5717,0.6451,0.4310,2480712,4


==> results/transformer_single_label_clean_modelnotempty_export_v2.csv <==
model-name,type,acc,precision,recall,train-size,n-class
0-9,transformer-single,0.4150,0.7041,0.0664,95166,8
0-11,transformer-single,0.6937,0.7587,0.5858,86359,6
1-6,transformer-single,0.6886,0.6886,0.6886,11222,2
2-1,transformer-single,0.5774,0.7107,0.3849,749892,6
3-0,transformer-single,0.7015,0.7779,0.6001,62240,7
3-5,transformer-single,0.7302,0.7312,0.7272,63478,3
3-7,transformer-single,0.5381,0.7818,0.2475,31044,5
3-9,transformer-single,0.6047,0.7284,0.4515,27264,3
3-10,transformer-single,0.7159,0.7159,0.7159,21822,2
3-12,transformer-single,0.7861,0.7948,0.7749,24662,3
3-15,transformer-single,0.7992,0.8025,0.7914,49557,3
3-16,transformer-single,0.5559,0.7391,0.3273,43034,4
3-17,transformer-single,0.7602,0.7602,0.7602,869,2
3-19,transformer-single,0.6158,0.6158,0.6158,4124,2
3-21,transformer-single,0.3893,0.7725,0.0960,31727,7
3-26,transformer-single,0.8826,0.8826,0.8826,5506,2
3-27,transformer-single,0.5358,0.6937,0.2657,16677,4
3-32,transformer-single,0.6890,0.6960,0.6642,6696,3
3-38,transformer-single,0.5953,0.6452,0.5073,17786,3
3-39,transformer-single,0.9773,0.9773,0.9773,1222,2
3-40,transformer-single,0.5759,0.6244,0.3600,5670,4
3-41,transformer-single,0.5733,0.6285,0.4560,18565,3
3-43,transformer-single,0.5222,0.6359,0.3558,10107,4
3-45,transformer-single,0.7362,0.7362,0.7362,79980,2
3-47,transformer-single,0.3950,0.5846,0.0176,30251,7
3-51,transformer-single,0.4260,0.7699,0.1812,120499,15
3-52,transformer-single,0.5107,0.7547,0.1865,91205,5
3-53,transformer-single,0.4260,0.3792,0.0867,2346,3
3-54,transformer-single,0.5528,0.7549,0.2839,80085,8
4-4,transformer-single,0.6875,0.6875,0.6875,16393202,2
5-2,transformer-single,0.5684,0.6585,0.4121,7421778,12
19,transformer-single,0.6461,0.6797,0.5877,4827040,8
19-2,transformer-single,0.5851,0.6193,0.4844,2939262,4
20,transformer-single,0.3712,0.6386,0.0521,6962616,12
21-5,transformer-single,0.5331,0.6473,0.3355,209702,6
25-3,transformer-single,0.5945,0.7018,0.3987,589562,3
26,transformer-single,0.5972,0.6629,0.4801,6189033,8
35,transformer-single,0.3502,0.6365,0.0841,19613670,19
36-18,transformer-single,0.4457,0.6553,0.1148,248111,4
37,transformer-single,0.3405,0.7003,0.1025,9682500,41
37-23,transformer-single,0.5108,0.6513,0.2409,482386,6
37-27,transformer-single,0.6522,0.6522,0.6522,51223,2
37-34,transformer-single,0.3178,0.7131,0.0288,1103441,18
38-14,transformer-single,0.4644,0.8104,0.0855,127342,7
40-38,transformer-single,0.7261,0.7261,0.7261,101039,2
41-2,transformer-single,0.5853,0.7186,0.3700,164208,5
43,transformer-single,0.2795,0.7877,0.0158,16900684,38
43-21,transformer-single,0.7777,0.7777,0.7777,536752,2
43-26,transformer-single,0.6460,0.7209,0.5141,369083,3


==> results/vanilla-results.csv <==
model-name,type,acc,precision,recall,train-size,n-class
model,cnn,1.0,1.0,0.9999,18196479,3
model,dnn,0.9999,0.9999,0.9999,18196479,3
model,rnn,0.9999,1.0,0.9998,18196479,3
model-0,cnn,0.9954,0.9961,0.995,7003929,13
model-0,dnn,0.9961,0.9967,0.9954,7003929,13
model-0,rnn,0.9935,0.9951,0.9903,7003929,13
model-0-0,cnn,1.0,1.0,1.0,2020,1
model-0-0,dnn,1.0,1.0,1.0,2020,1
model-0-0,rnn,1.0,1.0,1.0,2020,1
model-0-1,cnn,0.9921,1.0,0.9916,127749,10
model-0-1,dnn,0.9823,0.996,0.9706,127749,10
model-0-1,rnn,0.992,1.0,0.9464,127749,10
model-0-10,cnn,0.9995,1.0,0.9986,737226,4
model-0-10,dnn,0.9967,0.9986,0.9951,737226,4
model-0-10,rnn,0.9975,1.0,0.9928,737226,4
model-0-11,cnn,0.9998,1.0,0.9997,4637830,10
model-0-11,dnn,0.9993,0.9999,0.9989,4637830,10
model-0-11,rnn,0.9996,1.0,0.998,4637830,10
model-0-12,cnn,0.9839,1.0,0.9833,63046,3
model-0-12,dnn,0.9686,0.9791,0.9569,63046,3
model-0-12,rnn,0.9821,0.9972,0.962,63046,3
model-0-2,cnn,0.9949,1.0,0.9939,169849,3
model-0-2,dnn,0.9963,0.9974,0.9952,169849,3
model-0-2,rnn,0.9976,1.0,0.9906,169849,3
model-0-3,cnn,0.5789,0.6032,0.4771,35578,8
model-0-3,dnn,0.502,0.5291,0.3705,35578,8
model-0-3,rnn,0.6154,0.6808,0.4163,35578,8
model-0-4,cnn,0.9942,1.0,0.9932,149925,3
model-0-4,dnn,0.9956,0.9969,0.9944,149925,3
model-0-4,rnn,0.9982,1.0,0.9917,149925,3
model-0-5,cnn,0.9962,1.0,0.996,269656,8
model-0-5,dnn,0.9953,0.9984,0.9924,269656,8
model-0-5,rnn,0.9959,1.0,0.9792,269656,8
model-0-6,cnn,0.9978,1.0,0.9971,468786,6
model-0-6,dnn,0.9952,0.9985,0.992,468786,6
model-0-6,rnn,0.9962,1.0,0.986,468786,6
model-0-7,cnn,0.996,1.0,0.9954,240095,5
model-0-7,dnn,0.9945,0.9974,0.9914,240095,5
model-0-7,rnn,0.9944,1.0,0.9777,240095,5
model-0-8,cnn,0.973,1.0,0.9722,36906,6
model-0-8,dnn,0.9369,0.9775,0.8982,36906,6
model-0-8,rnn,0.9804,1.0,0.9038,36906,6
model-0-9,cnn,0.9844,1.0,0.9841,65263,6
model-0-9,dnn,0.9786,0.9912,0.9649,65263,6
model-0-9,rnn,0.9887,1.0,0.9388,65263,6
model-1,cnn,0.9949,0.9959,0.9941,5063794,15
model-1,dnn,0.9893,0.991,0.9879,5063794,15
model-1,rnn,0.9947,0.9961,0.9931,5063794,15
model-1-0,cnn,0.9644,0.9644,0.9644,5864,2
model-1-0,dnn,0.8831,0.8831,0.8831,5864,2
model-1-0,rnn,0.8325,0.8325,0.8325,5864,2
model-1-1,cnn,0.9985,1.0,0.9959,249145,4
model-1-1,dnn,0.9904,0.9957,0.9855,249145,4
model-1-1,rnn,0.9926,0.9999,0.9803,249145,4
model-1-10,cnn,0.9871,0.9879,0.985,1014588,5
model-1-10,dnn,0.976,0.9783,0.9732,1014588,5
model-1-10,rnn,0.9765,0.9851,0.9624,1014588,5
model-1-11,cnn,0.9264,0.9264,0.9264,11476,2
model-1-11,dnn,0.9382,0.9382,0.9382,11476,2
model-1-11,rnn,0.921,0.921,0.921,11476,2
model-1-12,cnn,0.9981,1.0,0.9968,324610,3
model-1-12,dnn,0.9981,0.9986,0.9974,324610,3
model-1-12,rnn,0.9978,1.0,0.9933,324610,3
model-1-13,cnn,0.9992,1.0,0.9991,1326002,4
model-1-13,dnn,0.999,0.9995,0.9985,1326002,4
model-1-13,rnn,0.9998,1.0,0.9983,1326002,4
model-1-14,cnn,1.0,1.0,1.0,15670,1
model-1-14,dnn,1.0,1.0,1.0,15670,1
model-1-14,rnn,1.0,1.0,1.0,15670,1
model-1-2,cnn,1.0,1.0,1.0,241410,1
model-1-2,dnn,1.0,1.0,1.0,241410,1
model-1-2,rnn,1.0,1.0,1.0,241410,1
model-1-3,cnn,0.7018,0.7097,0.6167,38083,4
model-1-3,dnn,0.6253,0.6558,0.4955,38083,4
model-1-3,rnn,0.7119,0.7478,0.6349,38083,4
model-1-4,cnn,0.9923,1.0,0.9914,142776,4
model-1-4,dnn,0.9908,0.9952,0.9863,142776,4
model-1-4,rnn,0.9978,1.0,0.9854,142776,4
model-1-5,cnn,0.999,1.0,0.9989,944150,4
model-1-5,dnn,0.9984,0.9992,0.9977,944150,4
model-1-5,rnn,0.9989,1.0,0.9968,944150,4
model-1-6,cnn,0.9987,1.0,0.9904,107175,5
model-1-6,dnn,0.9775,0.9922,0.9643,107175,5
model-1-6,rnn,0.9874,1.0,0.9566,107175,5
model-1-7,cnn,0.9993,0.9993,0.9993,87520,2
model-1-7,dnn,0.9912,0.9912,0.9912,87520,2
model-1-7,rnn,0.9879,0.9879,0.9879,87520,2
model-1-8,cnn,0.998,1.0,0.986,73670,3
model-1-8,dnn,0.9784,0.9856,0.9701,73670,3
model-1-8,rnn,0.9771,0.9985,0.9508,73670,3
model-1-9,cnn,0.9993,1.0,0.9976,481655,3
model-1-9,dnn,0.9967,0.9979,0.9952,481655,3
model-1-9,rnn,0.9972,0.9998,0.9923,481655,3
model-2,cnn,0.9998,1.0,0.9998,6128756,55
model-2,dnn,0.9997,1.0,0.9995,6128756,55
model-2,rnn,0.9998,1.0,0.9972,6128756,55
model-2-0,cnn,1.0,1.0,1.0,150099,1
model-2-0,dnn,1.0,1.0,1.0,150099,1
model-2-0,rnn,1.0,1.0,1.0,150099,1
model-2-1,cnn,0.8751,1.0,0.8668,8067,5
model-2-1,dnn,0.8157,0.9099,0.7035,8067,5
model-2-1,rnn,0.9363,1.0,0.6031,8067,5
model-2-10,cnn,0.9115,0.9115,0.9115,168,2
model-2-10,dnn,0.7969,0.7969,0.7969,168,2
model-2-10,rnn,0.5938,0.5938,0.5938,168,2
model-2-11,cnn,0.6514,0.6514,0.6514,2126,2
model-2-11,dnn,0.6117,0.6117,0.6117,2126,2
model-2-11,rnn,0.5312,0.5312,0.5312,2126,2
model-2-12,cnn,0.737,0.737,0.737,306,2
model-2-12,dnn,0.7578,0.7578,0.7578,306,2
model-2-12,rnn,0.9844,0.9844,0.9844,306,2
model-2-13,cnn,0.7292,0.7292,0.7292,41,2
model-2-13,dnn,0.7917,0.7917,0.7917,41,2
model-2-13,rnn,0.9375,0.9375,0.9375,41,2
model-2-14,cnn,0.9618,1.0,0.8875,8824,7
model-2-14,dnn,0.6322,0.8644,0.409,8824,7
model-2-14,rnn,0.8864,1.0,0.407,8824,7
model-2-15,cnn,0.9258,0.9258,0.9258,704,2
model-2-15,dnn,0.7734,0.7734,0.7734,704,2
model-2-15,rnn,0.5339,0.5339,0.5339,704,2
model-2-16,cnn,0.9857,1.0,0.9836,71033,9
model-2-16,dnn,0.9802,0.9943,0.9662,71033,9
model-2-16,rnn,0.9796,1.0,0.8925,71033,9
model-2-17,cnn,0.6245,0.6245,0.6245,1695,2
model-2-17,dnn,0.6875,0.6875,0.6875,1695,2
model-2-17,rnn,0.9453,0.9453,0.9453,1695,2
model-2-18,cnn,0.9811,1.0,0.979,50336,6
model-2-18,dnn,0.9758,0.9895,0.9608,50336,6
model-2-18,rnn,0.9755,1.0,0.8948,50336,6
model-2-19,cnn,1.0,1.0,1.0,88,1
model-2-19,dnn,1.0,1.0,1.0,88,1
model-2-19,rnn,1.0,1.0,1.0,88,1
model-2-2,cnn,0.5659,0.6385,0.4229,7775,5
model-2-2,dnn,0.4941,0.5429,0.2949,7775,5
model-2-2,rnn,0.5214,0.7033,0.0712,7775,5
model-2-20,cnn,0.9914,1.0,0.8971,9786,6
model-2-20,dnn,0.8213,0.9263,0.7081,9786,6
model-2-20,rnn,0.8797,1.0,0.5026,9786,6
model-2-21,cnn,1.0,1.0,1.0,2968,1
model-2-21,dnn,1.0,1.0,1.0,2968,1
model-2-21,rnn,1.0,1.0,1.0,2968,1
model-2-22,cnn,0.9857,1.0,0.9828,63114,12
model-2-22,dnn,0.9553,0.9905,0.9286,63114,12
model-2-22,rnn,0.9748,1.0,0.8794,63114,12
model-2-23,cnn,0.9952,1.0,0.9943,237066,6
model-2-23,dnn,0.9854,0.9963,0.9768,237066,6
model-2-23,rnn,0.9912,1.0,0.9715,237066,6
model-2-24,cnn,1.0,1.0,1.0,1369,1
model-2-24,dnn,1.0,1.0,1.0,1369,1
model-2-24,rnn,1.0,1.0,1.0,1369,1
model-2-25,cnn,1.0,1.0,1.0,282,1
model-2-25,dnn,1.0,1.0,1.0,282,1
model-2-25,rnn,1.0,1.0,1.0,282,1
model-2-26,cnn,0.6279,0.6279,0.6279,1943,2
model-2-26,dnn,0.6465,0.6465,0.6465,1943,2
model-2-26,rnn,0.8594,0.8594,0.8594,1943,2
model-2-27,cnn,0.7666,1.0,0.7322,4000,6
model-2-27,dnn,0.7349,0.8499,0.5488,4000,6
model-2-27,rnn,0.6941,1.0,0.002,4000,6
model-2-28,cnn,0.9957,1.0,0.94,17275,6
model-2-28,dnn,0.8922,0.9584,0.8264,17275,6
model-2-28,rnn,0.9262,1.0,0.7056,17275,6
model-2-29,cnn,1.0,1.0,1.0,1610,1
model-2-29,dnn,1.0,1.0,1.0,1610,1
model-2-29,rnn,1.0,1.0,1.0,1610,1
model-2-3,cnn,0.846,1.0,0.8322,5489,4
model-2-3,dnn,0.7801,0.8661,0.6789,5489,4
model-2-3,rnn,0.8211,0.9967,0.498,5489,4
model-2-30,cnn,0.9115,0.9115,0.9115,316,2
model-2-30,dnn,0.763,0.763,0.763,316,2
model-2-30,rnn,0.5859,0.5859,0.5859,316,2
model-2-31,cnn,1.0,1.0,1.0,596,1
model-2-31,dnn,1.0,1.0,1.0,596,1
model-2-31,rnn,1.0,1.0,1.0,596,1
model-2-32,cnn,0.4321,0.532,0.2598,1657,4
model-2-32,dnn,0.3569,0.3512,0.1694,1657,4
model-2-32,rnn,0.2886,0.0,0.0,1657,4
model-2-33,cnn,0.9694,1.0,0.9277,13481,7
model-2-33,dnn,0.7524,0.9302,0.6041,13481,7
model-2-33,rnn,0.9359,1.0,0.6247,13481,7
model-2-34,cnn,0.2129,0.3013,0.0592,2589,6
model-2-34,dnn,0.2178,0.1984,0.0417,2589,6
model-2-34,rnn,0.2249,0.0,0.0,2589,6
model-2-35,cnn,0.7142,0.7897,0.6136,15794,5
model-2-35,dnn,0.6747,0.7346,0.5472,15794,5
model-2-35,rnn,0.7102,0.8132,0.4808,15794,5
model-2-36,cnn,0.8,1.0,0.7895,5020,3
model-2-36,dnn,0.6492,0.6989,0.5117,5020,3
model-2-36,rnn,0.834,0.9765,0.6178,5020,3
model-2-37,cnn,0.9555,1.0,0.9521,20550,4
model-2-37,dnn,0.9335,0.9629,0.9014,20550,4
model-2-37,rnn,0.9495,0.9995,0.8602,20550,4
model-2-38,cnn,0.9841,1.0,0.9832,63528,9
model-2-38,dnn,0.9548,0.9902,0.9269,63528,9
model-2-38,rnn,0.9818,1.0,0.9073,63528,9
model-2-39,cnn,0.9892,1.0,0.9883,94692,9
model-2-39,dnn,0.9815,0.9942,0.9688,94692,9
model-2-39,rnn,0.9812,1.0,0.9157,94692,9
model-2-4,cnn,0.6797,0.6797,0.6797,1165,2
model-2-4,dnn,0.5801,0.5801,0.5801,1165,2
model-2-4,rnn,0.5488,0.5488,0.5488,1165,2
model-2-40,cnn,0.9992,1.0,0.9989,1063464,7
model-2-40,dnn,0.9986,0.9996,0.9976,1063464,7
model-2-40,rnn,0.9986,1.0,0.9943,1063464,7
model-2-41,cnn,0.9729,1.0,0.9679,37916,7
model-2-41,dnn,0.9434,0.9832,0.9062,37916,7
model-2-41,rnn,0.9511,1.0,0.8247,37916,7
model-2-42,cnn,0.9961,1.0,0.9957,241881,8
model-2-42,dnn,0.9891,0.9969,0.9827,241881,8
model-2-42,rnn,0.9963,1.0,0.976,241881,8
model-2-43,cnn,0.992,1.0,0.9919,127093,7
model-2-43,dnn,0.9842,0.9951,0.9741,127093,7
model-2-43,rnn,0.9931,1.0,0.9573,127093,7
model-2-44,cnn,0.9977,0.9977,0.9977,45689,2
model-2-44,dnn,0.9826,0.9826,0.9826,45689,2
model-2-44,rnn,0.9745,0.9745,0.9745,45689,2
model-2-45,cnn,1.0,1.0,1.0,64984,1
model-2-45,dnn,1.0,1.0,1.0,64984,1
model-2-45,rnn,1.0,1.0,1.0,64984,1
model-2-46,cnn,0.9959,1.0,0.9945,286418,6
model-2-46,dnn,0.9878,0.9972,0.9806,286418,6
model-2-46,rnn,0.993,1.0,0.9752,286418,6
model-2-47,cnn,0.9972,1.0,0.9875,81713,3
model-2-47,dnn,0.9802,0.9868,0.973,81713,3
model-2-47,rnn,0.9825,0.9992,0.9592,81713,3
model-2-48,cnn,0.9802,1.0,0.9779,52243,4
model-2-48,dnn,0.9749,0.9867,0.9638,52243,4
model-2-48,rnn,0.9948,1.0,0.9615,52243,4
model-2-49,cnn,0.9787,0.9787,0.9787,44772,2
model-2-49,dnn,0.9824,0.9824,0.9824,44772,2
model-2-49,rnn,0.9977,0.9977,0.9977,44772,2
model-2-5,cnn,0.9952,1.0,0.9861,76764,13
model-2-5,dnn,0.9626,0.9936,0.9392,76764,13
model-2-5,rnn,0.9794,1.0,0.8908,76764,13
model-2-50,cnn,0.9955,1.0,0.9939,225257,6
model-2-50,dnn,0.99,0.997,0.983,225257,6
model-2-50,rnn,0.9909,1.0,0.9685,225257,6
model-2-51,cnn,0.998,0.998,0.998,469860,2
model-2-51,dnn,0.9983,0.9983,0.9983,469860,2
model-2-51,rnn,0.9997,0.9997,0.9997,469860,2
model-2-52,cnn,0.9968,0.9968,0.9968,271998,2
model-2-52,dnn,0.9971,0.9971,0.9971,271998,2
model-2-52,rnn,0.9997,0.9997,0.9997,271998,2
model-2-53,cnn,0.996,0.996,0.996,21514,2
model-2-53,dnn,0.9659,0.9659,0.9659,21514,2
model-2-53,rnn,0.9452,0.9452,0.9452,21514,2
model-2-54,cnn,0.9999,1.0,0.9994,1997879,10
model-2-54,dnn,0.999,0.9997,0.9984,1997879,10
model-2-54,rnn,0.999,1.0,0.9958,1997879,10
model-2-6,cnn,0.6536,0.8412,0.4551,1066,5
model-2-6,dnn,0.4316,0.5041,0.1999,1066,5
model-2-6,rnn,0.6074,0.8,0.0443,1066,5
model-2-7,cnn,0.9925,1.0,0.9906,140114,8
model-2-7,dnn,0.9862,0.995,0.9783,140114,8
model-2-7,rnn,0.9927,1.0,0.9597,140114,8
model-2-8,cnn,0.4804,0.5055,0.3388,12419,12
model-2-8,dnn,0.3865,0.4585,0.154,12419,12
model-2-8,rnn,0.5034,0.5901,0.0312,12419,12
model-2-9,cnn,1.0,1.0,1.0,160,1
model-2-9,dnn,1.0,1.0,1.0,160,1
model-2-9,rnn,1.0,1.0,1.0,160,1
model-2-9,rnn,1.0,1.0,1.0,160,1

